Design-Based Inference under Deep Domain Stratification: Language of Instruction and Private-Institution Choice in India's NSS 71st Round

Large household surveys support precise national estimates but can become statistically fragile after repeated disaggregation by geography, sector, sex, age, and outcome category. This paper develops an auditable design-based framework for deciding how far such disaggregation can be taken in a stratified multistage survey. The framework is built around a nested contribution ledger that reconstructs each domain total through the first stage probability proportional to size expansion, the certainty-plus-random hamlet-group selection, and the second-stage household expansion. Nonlinear domain parameters are expressed as ratios of these totals and analyzed by first-order linearization. The two independent National Sample Survey subsamples then provide a natural replication variance estimator. A granularity-stability profile combines the resulting relative standard error with replicate support and concentration diagnostics, so that a detailed estimate is accompanied by evidence about whether the design can sustain it. Finite population unbiasedness of the total estimator, asymptotic validity of the ratio linearization, and unbiasedness of the two-subsample variance estimator for linearized totals are established. The method is illustrated with the 71st-round Social Consumption: Education survey, focusing on home language versus medium of instruction and reported reasons for preferring private educational institutions in India and Himachal Pradesh. The application preserves the substantive analysis in the original project while replacing ad hoc calculation with a reproducible inferential workflow.

==> Himachal-Pradesh-All-Female.csv <==
medium_instruction,lang_home,estimate,se,cv
English,Hindi,0.6206216835248102,0.0,0.0
Hindi,Hindi,0.3793783164751897,0.0,0.0


==> Himachal-Pradesh-All-Male.csv <==
medium_instruction,lang_home,estimate,se,cv
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Hindi,0.00043166484241005925,1.3640710503936262e-05,3.160023509854966
Bodo,Nepali,0.0,0.0,
Bodo,Oriya,0.0,0.0,
Bodo,Others,0.0,0.0,
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
English,Dogri,0.0008953835475028258,2.8294330604462708e-05,3.1600235098549665
English,English,0.011311907443039703,0.00035745893461308837,3.160023509854966
English,Hindi,0.361610196001172,0.028213386138795194,7.802154488670378
English,Nepali,0.0009918222582830745,3.13418165377196e-05,3.160023509854966
English,Oriya,4.562132977643227e-05,1.441644746443724e-06,3.1600235098549665
English,Others,0.09054633672788281,0.003637661774705348,4.017458801936454
English,Punjabi,0.010511421111119669,0.0003321633783312396,3.160023509854966
English,Sanskrit,0.0007065186321679194,2.2326154878011985e-05,3.160023509854966
Hindi,Dogri,0.0,0.0,
Hindi,English,0.005411127334466018,0.00017099289591731453,3.160023509854966
Hindi,Hindi,0.502899552466417,0.030932163247442312,6.150763725228791
Hindi,Nepali,0.00770703143623694,0.0002435440052970002,3.1600235098549665
Hindi,Oriya,0.0,0.0,
Hindi,Others,0.12008613332464707,0.010892579294974425,9.07063871023881
Hindi,Punjabi,0.01150679400440812,0.0003636173957698783,3.160023509854966
Hindi,Sanskrit,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Hindi,0.0011279241600990215,3.564266863246325e-05,3.1600235098549665
Konkani,Nepali,0.0,0.0,
Konkani,Oriya,0.0,0.0,
Konkani,Others,0.0,0.0,
Konkani,Punjabi,0.0,0.0,
Konkani,Sanskrit,0.0,0.0,
Sanskrit,Dogri,0.0,0.0,
Sanskrit,English,0.0,0.0,
Sanskrit,Hindi,0.0005985562344433834,1.8914517728113523e-05,3.160023509854966
Sanskrit,Nepali,0.0,0.0,
Sanskrit,Oriya,0.0,0.0,
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,
Sanskrit,Sanskrit,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Hindi,0.003383772480297065,0.00010692800589738976,3.1600235098549665
Urdu,Nepali,0.0,0.0,
Urdu,Oriya,0.0,0.0,
Urdu,Others,0.0,0.0,
Urdu,Punjabi,0.0,0.0,
Urdu,Sanskrit,0.0,0.0,


==> Himachal-Pradesh-All-Neutral.csv <==
medium_instruction,lang_home,estimate,se,cv
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Hindi,0.00042647419930771,1.2679757108575696e-05,2.9731592507022886
Bodo,Nepali,0.0,0.0,
Bodo,Oriya,0.0,0.0,
Bodo,Others,0.0,0.0,
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
English,Dogri,0.0008846168230022756,2.630106690636084e-05,2.973159250702288
English,English,0.011175885074352448,0.0003322768609359661,2.973159250702288
English,Hindi,0.3647247331583737,0.028210955749467363,7.734862263157067
English,Nepali,0.0009798958865754083,2.913386519896795e-05,2.973159250702288
English,Oriya,4.507274666875568e-05,1.3400845371277167e-06,2.9731592507022877
English,Others,0.08945754359023575,0.003461949443986643,3.8699357315736904
English,Punjabi,0.010385024355753406,0.0003087633123207681,2.973159250702288
English,Sanskrit,0.0006980229528712954,2.0753333995318188e-05,2.9731592507022877
Hindi,Dogri,0.0,0.0,
Hindi,English,0.005346060115607601,0.00015894688087529283,2.973159250702288
Hindi,Hindi,0.5014142458382194,0.03061126274601978,6.1049846509340036
Hindi,Nepali,0.007614356644051549,0.00022638694894408292,2.973159250702288
Hindi,Oriya,0.0,0.0,
Hindi,Others,0.11864213279833773,0.01068965787643576,9.010001442409616
Hindi,Punjabi,0.011368428181989819,0.00033800147415227624,2.973159250702288
Hindi,Sanskrit,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Hindi,0.0011143612029471176,3.3131733191659524e-05,2.973159250702288
Konkani,Nepali,0.0,0.0,
Konkani,Oriya,0.0,0.0,
Konkani,Others,0.0,0.0,
Konkani,Punjabi,0.0,0.0,
Konkani,Sanskrit,0.0,0.0,
Sanskrit,Dogri,0.0,0.0,
Sanskrit,English,0.0,0.0,
Sanskrit,Hindi,0.0005913587713089402,1.758203801401114e-05,2.9731592507022877
Sanskrit,Nepali,0.0,0.0,
Sanskrit,Oriya,0.0,0.0,
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,
Sanskrit,Sanskrit,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Hindi,0.003343083608841353,9.939519957497858e-05,2.973159250702288
Urdu,Nepali,0.0,0.0,
Urdu,Oriya,0.0,0.0,
Urdu,Others,0.0,0.0,
Urdu,Punjabi,0.0,0.0,
Urdu,Sanskrit,0.0,0.0,


==> Himachal-Pradesh-Rural-Female.csv <==
medium_instruction,lang_home,estimate,se,cv
English,Hindi,0.6206216835248102,0.0,0.0
Hindi,Hindi,0.3793783164751897,0.0,0.0


==> Himachal-Pradesh-Rural-Male.csv <==
medium_instruction,lang_home,estimate,se,cv
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Hindi,0.00047581429231889817,1.5488585862003582e-05,3.2551745737857933
Bodo,Nepali,0.0,0.0,
Bodo,Others,0.0,0.0,
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
English,Dogri,0.000986960825047524,3.2127297830173487e-05,3.255174573785793
English,English,0.012468857099262771,0.0004058830659368865,3.255174573785793
English,Hindi,0.3257866660961239,0.030569277639636617,9.383219395055628
English,Nepali,0.0,0.0,
English,Others,0.09959037256523826,0.004096931376254509,4.113782558219419
English,Punjabi,0.01041381511982644,0.0003389878619416508,3.2551745737857933
English,Sanskrit,0.0007787793444056972,2.5350627204989944e-05,3.255174573785793
Hindi,Dogri,0.0,0.0,
Hindi,English,0.005964562017424088,0.00019415690622887386,3.2551745737857933
Hindi,Hindi,0.5325806053644827,0.031643119808294706,5.941470547287218
Hindi,Nepali,0.008495284647780073,0.00027653634582526493,3.2551745737857933
Hindi,Others,0.1323682008156249,0.01202032050684968,9.080972947266037
Hindi,Punjabi,0.012683676102733731,0.0004128757995175332,3.2551745737857933
Hindi,Sanskrit,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Hindi,0.0012432850287980668,4.0471098137120046e-05,3.255174573785793
Konkani,Nepali,0.0,0.0,
Konkani,Others,0.0,0.0,
Konkani,Punjabi,0.0,0.0,
Konkani,Sanskrit,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Hindi,0.003729855086394201,0.00012141329441136017,3.2551745737857933
Urdu,Nepali,0.0,0.0,
Urdu,Others,0.0,0.0,
Urdu,Punjabi,0.0,0.0,
Urdu,Sanskrit,0.0,0.0,


==> Himachal-Pradesh-Rural-Neutral.csv <==
medium_instruction,lang_home,estimate,se,cv
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Hindi,0.0004695153303226508,1.4345942639513135e-05,3.0554790680965853
Bodo,Nepali,0.0,0.0,
Bodo,Others,0.0,0.0,
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
English,Dogri,0.0009738951630253488,2.975716285144465e-05,3.0554790680965858
English,English,0.01230379089954413,0.0003759397555179435,3.0554790680965853
English,Hindi,0.3296897740941946,0.03052216985402517,9.257845481523724
English,Nepali,0.0,0.0,
English,Others,0.09827196750236529,0.003886617787001554,3.9549607948044874
English,Punjabi,0.010275954137643567,0.0003139796277229042,3.0554790680965853
English,Sanskrit,0.0007684696467504065,2.3480429201134444e-05,3.0554790680965853
Hindi,Dogri,0.0,0.0,
Hindi,English,0.005885601485808039,0.00017983332143044626,3.0554790680965858
Hindi,Hindi,0.5305524708358861,0.031246743766953633,5.889472857929461
Hindi,Nepali,0.008382821705814038,0.00025613536253700503,3.0554790680965853
Hindi,Others,0.1306158737419975,0.011774583607206363,9.014665116786972
Hindi,Punjabi,0.012515766069274114,0.0003824166124586053,3.0554790680965853
Hindi,Sanskrit,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Hindi,0.0012268260756448616,3.7485413943279527e-05,3.0554790680965853
Konkani,Nepali,0.0,0.0,
Konkani,Others,0.0,0.0,
Konkani,Punjabi,0.0,0.0,
Konkani,Sanskrit,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Hindi,0.003680478226934585,0.00011245624182983858,3.0554790680965853
Urdu,Nepali,0.0,0.0,
Urdu,Others,0.0,0.0,
Urdu,Punjabi,0.0,0.0,
Urdu,Sanskrit,0.0,0.0,


==> Himachal-Pradesh-Urban-Female.csv <==
medium_instruction,lang_home,estimate,se,cv


==> Himachal-Pradesh-Urban-Male.csv <==
medium_instruction,lang_home,estimate,se,cv
English,Hindi,0.7573257859027378,0.06513496389821273,8.600653128504186
English,Nepali,0.01068922052042626,0.0013487327716648569,12.617690589201846
English,Oriya,0.0004916772640891794,6.203831588022548e-05,12.617690589201844
English,Others,0.0021195882056691847,0.000267443081556553,12.617690589201846
English,Punjabi,0.011465749532807044,0.001446712799782449,12.617690589201846
Hindi,Hindi,0.38599714102924193,0.052350032913093654,13.562285143746125
Hindi,Nepali,0.0,0.0,
Hindi,Oriya,0.0,0.0,
Hindi,Others,0.0,0.0,
Hindi,Punjabi,0.0,0.0,
Sanskrit,Hindi,0.006450852993475788,0.00081394867108104,12.617690589201846
Sanskrit,Nepali,0.0,0.0,
Sanskrit,Oriya,0.0,0.0,
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,


==> Himachal-Pradesh-Urban-Neutral.csv <==
medium_instruction,lang_home,estimate,se,cv
English,Hindi,0.7573257859027378,0.06513496389821273,8.600653128504186
English,Nepali,0.01068922052042626,0.0013487327716648569,12.617690589201846
English,Oriya,0.0004916772640891794,6.203831588022549e-05,12.617690589201846
English,Others,0.0021195882056691847,0.000267443081556553,12.617690589201846
English,Punjabi,0.011465749532807044,0.001446712799782449,12.617690589201846
Hindi,Hindi,0.38599714102924193,0.052350032913093654,13.562285143746125
Hindi,Nepali,0.0,0.0,
Hindi,Oriya,0.0,0.0,
Hindi,Others,0.0,0.0,
Hindi,Punjabi,0.0,0.0,
Sanskrit,Hindi,0.006450852993475788,0.00081394867108104,12.617690589201846
Sanskrit,Nepali,0.0,0.0,
Sanskrit,Oriya,0.0,0.0,
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,


==> Himachal_Pradesh-All-Female.csv <==
medium_instruction,lang_home,estimate,se,cv
English,Hindi,0.6206216835248102,0.0,0.0
Hindi,Hindi,0.3793783164751897,0.0,0.0


==> Himachal_Pradesh-All-Male.csv <==
medium_instruction,lang_home,estimate,se,cv
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Hindi,0.00043166484241005925,1.3640710503936262e-05,3.160023509854966
Bodo,Nepali,0.0,0.0,
Bodo,Oriya,0.0,0.0,
Bodo,Others,0.0,0.0,
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
English,Dogri,0.0008953835475028258,2.8294330604462708e-05,3.1600235098549665
English,English,0.011311907443039703,0.00035745893461308837,3.160023509854966
English,Hindi,0.361610196001172,0.028213386138795194,7.802154488670378
English,Nepali,0.0009918222582830745,3.13418165377196e-05,3.160023509854966
English,Oriya,4.562132977643227e-05,1.441644746443724e-06,3.1600235098549665
English,Others,0.09054633672788281,0.003637661774705348,4.017458801936454
English,Punjabi,0.010511421111119669,0.0003321633783312396,3.160023509854966
English,Sanskrit,0.0007065186321679194,2.2326154878011985e-05,3.160023509854966
Hindi,Dogri,0.0,0.0,
Hindi,English,0.005411127334466018,0.00017099289591731453,3.160023509854966
Hindi,Hindi,0.502899552466417,0.030932163247442312,6.150763725228791
Hindi,Nepali,0.00770703143623694,0.0002435440052970002,3.1600235098549665
Hindi,Oriya,0.0,0.0,
Hindi,Others,0.12008613332464707,0.010892579294974425,9.07063871023881
Hindi,Punjabi,0.01150679400440812,0.0003636173957698783,3.160023509854966
Hindi,Sanskrit,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Hindi,0.0011279241600990215,3.564266863246325e-05,3.1600235098549665
Konkani,Nepali,0.0,0.0,
Konkani,Oriya,0.0,0.0,
Konkani,Others,0.0,0.0,
Konkani,Punjabi,0.0,0.0,
Konkani,Sanskrit,0.0,0.0,
Sanskrit,Dogri,0.0,0.0,
Sanskrit,English,0.0,0.0,
Sanskrit,Hindi,0.0005985562344433834,1.8914517728113523e-05,3.160023509854966
Sanskrit,Nepali,0.0,0.0,
Sanskrit,Oriya,0.0,0.0,
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,
Sanskrit,Sanskrit,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Hindi,0.003383772480297065,0.00010692800589738976,3.1600235098549665
Urdu,Nepali,0.0,0.0,
Urdu,Oriya,0.0,0.0,
Urdu,Others,0.0,0.0,
Urdu,Punjabi,0.0,0.0,
Urdu,Sanskrit,0.0,0.0,


==> Himachal_Pradesh-All-Neutral.csv <==
medium_instruction,lang_home,estimate,se,cv
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Hindi,0.00042647419930771,1.2679757108575696e-05,2.9731592507022886
Bodo,Nepali,0.0,0.0,
Bodo,Oriya,0.0,0.0,
Bodo,Others,0.0,0.0,
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
English,Dogri,0.0008846168230022756,2.630106690636084e-05,2.973159250702288
English,English,0.011175885074352448,0.0003322768609359661,2.973159250702288
English,Hindi,0.3647247331583737,0.028210955749467363,7.734862263157067
English,Nepali,0.0009798958865754083,2.913386519896795e-05,2.973159250702288
English,Oriya,4.507274666875568e-05,1.3400845371277167e-06,2.9731592507022877
English,Others,0.08945754359023575,0.003461949443986643,3.8699357315736904
English,Punjabi,0.010385024355753406,0.0003087633123207681,2.973159250702288
English,Sanskrit,0.0006980229528712954,2.0753333995318188e-05,2.9731592507022877
Hindi,Dogri,0.0,0.0,
Hindi,English,0.005346060115607601,0.00015894688087529283,2.973159250702288
Hindi,Hindi,0.5014142458382194,0.03061126274601978,6.1049846509340036
Hindi,Nepali,0.007614356644051549,0.00022638694894408292,2.973159250702288
Hindi,Oriya,0.0,0.0,
Hindi,Others,0.11864213279833773,0.01068965787643576,9.010001442409616
Hindi,Punjabi,0.011368428181989819,0.00033800147415227624,2.973159250702288
Hindi,Sanskrit,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Hindi,0.0011143612029471176,3.3131733191659524e-05,2.973159250702288
Konkani,Nepali,0.0,0.0,
Konkani,Oriya,0.0,0.0,
Konkani,Others,0.0,0.0,
Konkani,Punjabi,0.0,0.0,
Konkani,Sanskrit,0.0,0.0,
Sanskrit,Dogri,0.0,0.0,
Sanskrit,English,0.0,0.0,
Sanskrit,Hindi,0.0005913587713089402,1.758203801401114e-05,2.9731592507022877
Sanskrit,Nepali,0.0,0.0,
Sanskrit,Oriya,0.0,0.0,
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,
Sanskrit,Sanskrit,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Hindi,0.003343083608841353,9.939519957497858e-05,2.973159250702288
Urdu,Nepali,0.0,0.0,
Urdu,Oriya,0.0,0.0,
Urdu,Others,0.0,0.0,
Urdu,Punjabi,0.0,0.0,
Urdu,Sanskrit,0.0,0.0,


==> Himachal_Pradesh-Rural-Female.csv <==
medium_instruction,lang_home,estimate,se,cv
English,Hindi,0.6206216835248102,0.0,0.0
Hindi,Hindi,0.3793783164751897,0.0,0.0


==> Himachal_Pradesh-Rural-Male.csv <==
medium_instruction,lang_home,estimate,se,cv
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Hindi,0.00047581429231889817,1.5488585862003582e-05,3.2551745737857933
Bodo,Nepali,0.0,0.0,
Bodo,Others,0.0,0.0,
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
English,Dogri,0.000986960825047524,3.2127297830173487e-05,3.255174573785793
English,English,0.012468857099262771,0.0004058830659368865,3.255174573785793
English,Hindi,0.3257866660961239,0.030569277639636617,9.383219395055628
English,Nepali,0.0,0.0,
English,Others,0.09959037256523826,0.004096931376254509,4.113782558219419
English,Punjabi,0.01041381511982644,0.0003389878619416508,3.2551745737857933
English,Sanskrit,0.0007787793444056972,2.5350627204989944e-05,3.255174573785793
Hindi,Dogri,0.0,0.0,
Hindi,English,0.005964562017424088,0.00019415690622887386,3.2551745737857933
Hindi,Hindi,0.5325806053644827,0.031643119808294706,5.941470547287218
Hindi,Nepali,0.008495284647780073,0.00027653634582526493,3.2551745737857933
Hindi,Others,0.1323682008156249,0.01202032050684968,9.080972947266037
Hindi,Punjabi,0.012683676102733731,0.0004128757995175332,3.2551745737857933
Hindi,Sanskrit,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Hindi,0.0012432850287980668,4.0471098137120046e-05,3.255174573785793
Konkani,Nepali,0.0,0.0,
Konkani,Others,0.0,0.0,
Konkani,Punjabi,0.0,0.0,
Konkani,Sanskrit,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Hindi,0.003729855086394201,0.00012141329441136017,3.2551745737857933
Urdu,Nepali,0.0,0.0,
Urdu,Others,0.0,0.0,
Urdu,Punjabi,0.0,0.0,
Urdu,Sanskrit,0.0,0.0,


==> Himachal_Pradesh-Rural-Neutral.csv <==
medium_instruction,lang_home,estimate,se,cv
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Hindi,0.0004695153303226508,1.4345942639513135e-05,3.0554790680965853
Bodo,Nepali,0.0,0.0,
Bodo,Others,0.0,0.0,
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
English,Dogri,0.0009738951630253488,2.975716285144465e-05,3.0554790680965858
English,English,0.01230379089954413,0.0003759397555179435,3.0554790680965853
English,Hindi,0.3296897740941946,0.03052216985402517,9.257845481523724
English,Nepali,0.0,0.0,
English,Others,0.09827196750236529,0.003886617787001554,3.9549607948044874
English,Punjabi,0.010275954137643567,0.0003139796277229042,3.0554790680965853
English,Sanskrit,0.0007684696467504065,2.3480429201134444e-05,3.0554790680965853
Hindi,Dogri,0.0,0.0,
Hindi,English,0.005885601485808039,0.00017983332143044626,3.0554790680965858
Hindi,Hindi,0.5305524708358861,0.031246743766953633,5.889472857929461
Hindi,Nepali,0.008382821705814038,0.00025613536253700503,3.0554790680965853
Hindi,Others,0.1306158737419975,0.011774583607206363,9.014665116786972
Hindi,Punjabi,0.012515766069274114,0.0003824166124586053,3.0554790680965853
Hindi,Sanskrit,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Hindi,0.0012268260756448616,3.7485413943279527e-05,3.0554790680965853
Konkani,Nepali,0.0,0.0,
Konkani,Others,0.0,0.0,
Konkani,Punjabi,0.0,0.0,
Konkani,Sanskrit,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Hindi,0.003680478226934585,0.00011245624182983858,3.0554790680965853
Urdu,Nepali,0.0,0.0,
Urdu,Others,0.0,0.0,
Urdu,Punjabi,0.0,0.0,
Urdu,Sanskrit,0.0,0.0,


==> Himachal_Pradesh-Urban-Female.csv <==
medium_instruction,lang_home,estimate,se,cv


==> Himachal_Pradesh-Urban-Male.csv <==
medium_instruction,lang_home,estimate,se,cv
English,Hindi,0.7573257859027378,0.06513496389821273,8.600653128504186
English,Nepali,0.01068922052042626,0.0013487327716648569,12.617690589201846
English,Oriya,0.0004916772640891794,6.203831588022548e-05,12.617690589201844
English,Others,0.0021195882056691847,0.000267443081556553,12.617690589201846
English,Punjabi,0.011465749532807044,0.001446712799782449,12.617690589201846
Hindi,Hindi,0.38599714102924193,0.052350032913093654,13.562285143746125
Hindi,Nepali,0.0,0.0,
Hindi,Oriya,0.0,0.0,
Hindi,Others,0.0,0.0,
Hindi,Punjabi,0.0,0.0,
Sanskrit,Hindi,0.006450852993475788,0.00081394867108104,12.617690589201846
Sanskrit,Nepali,0.0,0.0,
Sanskrit,Oriya,0.0,0.0,
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,


==> Himachal_Pradesh-Urban-Neutral.csv <==
medium_instruction,lang_home,estimate,se,cv
English,Hindi,0.7573257859027378,0.06513496389821273,8.600653128504186
English,Nepali,0.01068922052042626,0.0013487327716648569,12.617690589201846
English,Oriya,0.0004916772640891794,6.203831588022549e-05,12.617690589201846
English,Others,0.0021195882056691847,0.000267443081556553,12.617690589201846
English,Punjabi,0.011465749532807044,0.001446712799782449,12.617690589201846
Hindi,Hindi,0.38599714102924193,0.052350032913093654,13.562285143746125
Hindi,Nepali,0.0,0.0,
Hindi,Oriya,0.0,0.0,
Hindi,Others,0.0,0.0,
Hindi,Punjabi,0.0,0.0,
Sanskrit,Hindi,0.006450852993475788,0.00081394867108104,12.617690589201846
Sanskrit,Nepali,0.0,0.0,
Sanskrit,Oriya,0.0,0.0,
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,


==> India-All-Female.csv <==
medium_instruction,lang_home,estimate,se,cv
Assamese,Assamese,0.0018598667464505135,7.06059501341906e-05,3.7962907971197093
Assamese,Bengali,0.0010620594232056027,4.031886414309695e-05,3.7962907971197084
Assamese,Dogri,0.0,0.0,
Assamese,English,0.0,0.0,
Assamese,Gujarati,0.0,0.0,
Assamese,Hindi,0.0,0.0,
Assamese,Kannada,0.0,0.0,
Assamese,Kashmiri,0.0,0.0,
Assamese,Konkani,0.0,0.0,
Assamese,Maithili,0.0,0.0,
Assamese,Malayalam,0.0,0.0,
Assamese,Manipuri,0.0,0.0,
Assamese,Marathi,0.0,0.0,
Assamese,Nepali,2.09723888857692e-05,7.961728692066129e-07,3.7962907971197093
Assamese,Oriya,0.0,0.0,
Assamese,Others,0.0,0.0,
Assamese,Punjabi,0.0,0.0,
Assamese,Santhali,0.0,0.0,
Assamese,Sindhi,0.0,0.0,
Assamese,Tamil,0.0,0.0,
Assamese,Telugu,0.0,0.0,
Assamese,Urdu,0.0,0.0,
Bengali,Assamese,0.0,0.0,
Bengali,Bengali,0.0961554635325373,0.0038105057957159042,3.9628593693238208
Bengali,Dogri,0.0,0.0,
Bengali,English,0.0,0.0,
Bengali,Gujarati,0.0,0.0,
Bengali,Hindi,0.0,0.0,
Bengali,Kannada,0.0,0.0,
Bengali,Kashmiri,0.0,0.0,
Bengali,Konkani,0.0,0.0,
Bengali,Maithili,0.0,0.0,
Bengali,Malayalam,0.0,0.0,
Bengali,Manipuri,0.0,0.0,
Bengali,Marathi,0.0,0.0,
Bengali,Nepali,0.0,0.0,
Bengali,Oriya,0.0,0.0,
Bengali,Others,0.0005813115330749697,2.206827623272057e-05,3.7962907971197093
Bengali,Punjabi,0.0,0.0,
Bengali,Santhali,0.0,0.0,
Bengali,Sindhi,0.0,0.0,
Bengali,Tamil,0.0,0.0,
Bengali,Telugu,0.0,0.0,
Bengali,Urdu,0.0,0.0,
Dogri,Assamese,0.0,0.0,
Dogri,Bengali,0.0,0.0,
Dogri,Dogri,0.0,0.0,
Dogri,English,0.0,0.0,
Dogri,Gujarati,0.0,0.0,
Dogri,Hindi,0.005511224541280028,0.00020922211006921664,3.7962907971197097
Dogri,Kannada,0.0,0.0,
Dogri,Kashmiri,0.0,0.0,
Dogri,Konkani,0.0,0.0,
Dogri,Maithili,0.0,0.0,
Dogri,Malayalam,0.0,0.0,
Dogri,Manipuri,0.0,0.0,
Dogri,Marathi,0.0,0.0,
Dogri,Nepali,0.0,0.0,
Dogri,Oriya,0.0,0.0,
Dogri,Others,0.0,0.0,
Dogri,Punjabi,0.0,0.0,
Dogri,Santhali,0.0,0.0,
Dogri,Sindhi,0.0,0.0,
Dogri,Tamil,0.0,0.0,
Dogri,Telugu,0.0,0.0,
Dogri,Urdu,0.0,0.0,
English,Assamese,0.003740090726320716,0.00014198472004724104,3.7962907971197097
English,Bengali,0.008178107773817868,0.0003104647527959792,3.7962907971197084
English,Dogri,0.0037256825913324853,0.00014143774534464623,3.7962907971197084
English,English,0.0024875407560449895,9.443428079633797e-05,3.7962907971197093
English,Gujarati,0.010826050966541417,0.0004109883765343012,3.7962907971197097
English,Hindi,0.10497334467124557,0.004563108687882647,4.346921308617291
English,Kannada,0.007592090431207019,0.0002882178303489181,3.7962907971197093
English,Kashmiri,0.0035283111280573895,0.00013394495064819327,3.7962907971197093
English,Konkani,0.00010267126420364932,3.897699754249602e-06,3.7962907971197093
English,Maithili,0.0005398054104670075,2.0492583119913273e-05,3.7962907971197084
English,Malayalam,0.010767968091257839,0.0004192623108570281,3.8936065495719054
English,Manipuri,5.312659105370347e-05,2.0168398869951675e-06,3.7962907971197093
English,Marathi,0.015116400852863478,0.0005919527808515867,3.915963770830104
English,Nepali,0.0018665244416846717,7.085869560566522e-05,3.7962907971197093
English,Oriya,0.008128986182275396,0.00030859995433685363,3.7962907971197093
English,Others,0.014173754266672564,0.001026975580560817,7.245614402781022
English,Punjabi,0.006318560285267471,0.00023987092262006983,3.7962907971197084
English,Santhali,0.001184558419921429,4.496928228198385e-05,3.7962907971197093
English,Sindhi,0.00026223272885263145,9.95511695246833e-06,3.7962907971197097
English,Tamil,0.04857758256965448,0.0026233945105506237,5.400422111966951
English,Telugu,0.04751201001175125,0.0018036940636027077,3.7962907971197093
English,Urdu,0.00044959818233136116,1.7068054419862954e-05,3.7962907971197093
Gujarati,Assamese,0.0,0.0,
Gujarati,Bengali,0.0,0.0,
Gujarati,Dogri,0.0,0.0,
Gujarati,English,0.0,0.0,
Gujarati,Gujarati,0.04167971974004937,0.004443151090979274,10.660223050180257
Gujarati,Hindi,0.0001436089520138414,5.451813429141521e-06,3.7962907971197097
Gujarati,Kannada,0.0,0.0,
Gujarati,Kashmiri,0.0,0.0,
Gujarati,Konkani,0.0,0.0,
Gujarati,Maithili,0.0,0.0,
Gujarati,Malayalam,0.0,0.0,
Gujarati,Manipuri,0.0,0.0,
Gujarati,Marathi,0.0,0.0,
Gujarati,Nepali,0.0,0.0,
Gujarati,Oriya,0.0,0.0,
Gujarati,Others,0.00016350676552848333,6.207192292425914e-06,3.7962907971197093
Gujarati,Punjabi,0.0,0.0,
Gujarati,Santhali,0.0,0.0,
Gujarati,Sindhi,0.0,0.0,
Gujarati,Tamil,0.0,0.0,
Gujarati,Telugu,0.0,0.0,
Gujarati,Urdu,0.0,0.0,
Hindi,Assamese,0.0,0.0,
Hindi,Bengali,0.011839762284824345,0.0004494718060196368,3.7962907971197093
Hindi,Dogri,0.0,0.0,
Hindi,English,0.0,0.0,
Hindi,Gujarati,0.0,0.0,
Hindi,Hindi,0.6232265822257036,0.0197891348629342,3.175271310197019
Hindi,Kannada,0.0,0.0,
Hindi,Kashmiri,0.0,0.0,
Hindi,Konkani,0.0,0.0,
Hindi,Maithili,0.004868984065543606,0.00018484079399345697,3.7962907971197093
Hindi,Malayalam,0.0,0.0,
Hindi,Manipuri,0.0,0.0,
Hindi,Marathi,0.001630390397268477,6.189436060862666e-05,3.7962907971197093
Hindi,Nepali,0.0,0.0,
Hindi,Oriya,3.946339116574689e-05,1.4981450870566016e-06,3.7962907971197093
Hindi,Others,0.10381608539737687,0.005658062862957952,5.450083039926406
Hindi,Punjabi,0.010176926979007336,0.00038634574233364834,3.7962907971197093
Hindi,Santhali,0.0,0.0,
Hindi,Sindhi,0.0,0.0,
Hindi,Tamil,0.0,0.0,
Hindi,Telugu,0.00021512012604748336,8.16658554789293e-06,3.7962907971197093
Hindi,Urdu,0.0,0.0,
Kannada,Assamese,0.0,0.0,
Kannada,Bengali,0.0,0.0,
Kannada,Dogri,0.0,0.0,
Kannada,English,0.0,0.0,
Kannada,Gujarati,0.0,0.0,
Kannada,Hindi,0.0,0.0,
Kannada,Kannada,0.019331512294057836,0.0007338804221633827,3.7962907971197084
Kannada,Kashmiri,0.0,0.0,
Kannada,Konkani,0.0,0.0,
Kannada,Maithili,0.0,0.0,
Kannada,Malayalam,0.0,0.0,
Kannada,Manipuri,0.0,0.0,
Kannada,Marathi,0.0,0.0,
Kannada,Nepali,0.0,0.0,
Kannada,Oriya,0.0,0.0,
Kannada,Others,0.0,0.0,
Kannada,Punjabi,0.0,0.0,
Kannada,Santhali,0.0,0.0,
Kannada,Sindhi,0.0,0.0,
Kannada,Tamil,0.0,0.0,
Kannada,Telugu,0.000246295789773594,9.350104400868256e-06,3.7962907971197093
Kannada,Urdu,0.0,0.0,
Malayalam,Assamese,0.0,0.0,
Malayalam,Bengali,0.0,0.0,
Malayalam,Dogri,0.0,0.0,
Malayalam,English,0.0,0.0,
Malayalam,Gujarati,0.0,0.0,
Malayalam,Hindi,0.0,0.0,
Malayalam,Kannada,0.0,0.0,
Malayalam,Kashmiri,0.0,0.0,
Malayalam,Konkani,0.0,0.0,
Malayalam,Maithili,0.0,0.0,
Malayalam,Malayalam,0.0015499529799949637,5.88407223392315e-05,3.7962907971197093
Malayalam,Manipuri,0.0,0.0,
Malayalam,Marathi,0.0,0.0,
Malayalam,Nepali,0.0,0.0,
Malayalam,Oriya,0.0,0.0,
Malayalam,Others,0.0,0.0,
Malayalam,Punjabi,0.0,0.0,
Malayalam,Santhali,0.0,0.0,
Malayalam,Sindhi,0.0,0.0,
Malayalam,Tamil,0.0,0.0,
Malayalam,Telugu,0.0,0.0,
Malayalam,Urdu,0.0,0.0,
Manipuri,Assamese,0.0,0.0,
Manipuri,Bengali,0.0,0.0,
Manipuri,Dogri,0.0,0.0,
Manipuri,English,0.0,0.0,
Manipuri,Gujarati,0.0,0.0,
Manipuri,Hindi,0.0,0.0,
Manipuri,Kannada,0.0,0.0,
Manipuri,Kashmiri,0.0,0.0,
Manipuri,Konkani,0.0,0.0,
Manipuri,Maithili,0.0,0.0,
Manipuri,Malayalam,0.0,0.0,
Manipuri,Manipuri,0.0004753438661627899,1.8045435445811022e-05,3.7962907971197093
Manipuri,Marathi,0.0,0.0,
Manipuri,Nepali,0.0,0.0,
Manipuri,Oriya,0.0,0.0,
Manipuri,Others,0.0,0.0,
Manipuri,Punjabi,0.0,0.0,
Manipuri,Santhali,0.0,0.0,
Manipuri,Sindhi,0.0,0.0,
Manipuri,Tamil,0.0,0.0,
Manipuri,Telugu,0.0,0.0,
Manipuri,Urdu,0.0,0.0,
Marathi,Assamese,0.0,0.0,
Marathi,Bengali,0.0,0.0,
Marathi,Dogri,0.0,0.0,
Marathi,English,0.0,0.0,
Marathi,Gujarati,0.0,0.0,
Marathi,Hindi,0.00038884054878704364,1.4761517969072308e-05,3.7962907971197084
Marathi,Kannada,0.0,0.0,
Marathi,Kashmiri,0.0,0.0,
Marathi,Konkani,0.0,0.0,
Marathi,Maithili,0.0,0.0,
Marathi,Malayalam,0.0,0.0,
Marathi,Manipuri,0.0,0.0,
Marathi,Marathi,0.04401721187863179,0.0017299220576673592,3.9301036658960946
Marathi,Nepali,0.0,0.0,
Marathi,Oriya,0.0,0.0,
Marathi,Others,0.0013032652557261036,4.9475738965188706e-05,3.7962907971197084
Marathi,Punjabi,0.0,0.0,
Marathi,Santhali,0.0,0.0,
Marathi,Sindhi,0.0,0.0,
Marathi,Tamil,0.0,0.0,
Marathi,Telugu,0.0,0.0,
Marathi,Urdu,0.0,0.0,
Nepali,Assamese,0.0,0.0,
Nepali,Bengali,0.0,0.0,
Nepali,Dogri,0.0,0.0,
Nepali,English,8.094096225418648e-05,3.072754301155819e-06,3.7962907971197093
Nepali,Gujarati,0.0,0.0,
Nepali,Hindi,0.0,0.0,
Nepali,Kannada,0.0,0.0,
Nepali,Kashmiri,0.0,0.0,
Nepali,Konkani,0.0,0.0,
Nepali,Maithili,0.0,0.0,
Nepali,Malayalam,0.0,0.0,
Nepali,Manipuri,0.0,0.0,
Nepali,Marathi,0.0,0.0,
Nepali,Nepali,0.0,0.0,
Nepali,Oriya,0.0,0.0,
Nepali,Others,0.0,0.0,
Nepali,Punjabi,0.0,0.0,
Nepali,Santhali,0.0,0.0,
Nepali,Sindhi,0.0,0.0,
Nepali,Tamil,0.0,0.0,
Nepali,Telugu,0.0,0.0,
Nepali,Urdu,0.0,0.0,
Oriya,Assamese,0.0,0.0,
Oriya,Bengali,0.0,0.0,
Oriya,Dogri,0.0,0.0,
Oriya,English,0.0,0.0,
Oriya,Gujarati,0.0,0.0,
Oriya,Hindi,0.0,0.0,
Oriya,Kannada,0.0,0.0,
Oriya,Kashmiri,0.0,0.0,
Oriya,Konkani,0.0,0.0,
Oriya,Maithili,0.0,0.0,
Oriya,Malayalam,0.0,0.0,
Oriya,Manipuri,0.0,0.0,
Oriya,Marathi,0.0,0.0,
Oriya,Nepali,0.0,0.0,
Oriya,Oriya,0.001228283774274111,4.662922388528269e-05,3.7962907971197093
Oriya,Others,0.007772694365744235,0.0002950740808949905,3.7962907971197084
Oriya,Punjabi,0.0,0.0,
Oriya,Santhali,0.0,0.0,
Oriya,Sindhi,0.0,0.0,
Oriya,Tamil,0.0,0.0,
Oriya,Telugu,0.0,0.0,
Oriya,Urdu,0.0,0.0,
Others,Assamese,0.0,0.0,
Others,Bengali,0.0,0.0,
Others,Dogri,0.0,0.0,
Others,English,0.0,0.0,
Others,Gujarati,0.0,0.0,
Others,Hindi,0.0,0.0,
Others,Kannada,0.0,0.0,
Others,Kashmiri,0.0,0.0,
Others,Konkani,0.0,0.0,
Others,Maithili,0.0,0.0,
Others,Malayalam,0.0,0.0,
Others,Manipuri,0.0,0.0,
Others,Marathi,0.0,0.0,
Others,Nepali,0.0,0.0,
Others,Oriya,0.0,0.0,
Others,Others,6.175693672761221e-05,2.344472905573384e-06,3.7962907971197093
Others,Punjabi,0.0,0.0,
Others,Santhali,0.0,0.0,
Others,Sindhi,0.0,0.0,
Others,Tamil,0.0,0.0,
Others,Telugu,0.0,0.0,
Others,Urdu,0.0,0.0,
Punjabi,Assamese,0.0,0.0,
Punjabi,Bengali,0.0,0.0,
Punjabi,Dogri,0.0,0.0,
Punjabi,English,0.0,0.0,
Punjabi,Gujarati,0.0,0.0,
Punjabi,Hindi,0.0,0.0,
Punjabi,Kannada,0.0,0.0,
Punjabi,Kashmiri,0.0,0.0,
Punjabi,Konkani,0.0,0.0,
Punjabi,Maithili,0.0,0.0,
Punjabi,Malayalam,0.0,0.0,
Punjabi,Manipuri,0.0,0.0,
Punjabi,Marathi,0.0,0.0,
Punjabi,Nepali,0.0,0.0,
Punjabi,Oriya,0.0,0.0,
Punjabi,Others,0.0,0.0,
Punjabi,Punjabi,0.002691288292748043,0.0014054185824720897,52.22103430015791
Punjabi,Santhali,0.0,0.0,
Punjabi,Sindhi,0.0,0.0,
Punjabi,Tamil,0.0,0.0,
Punjabi,Telugu,0.0,0.0,
Punjabi,Urdu,0.0,0.0,
Tamil,Assamese,0.0,0.0,
Tamil,Bengali,0.0,0.0,
Tamil,Dogri,0.0,0.0,
Tamil,English,0.0,0.0,
Tamil,Gujarati,0.0,0.0,
Tamil,Hindi,0.0,0.0,
Tamil,Kannada,0.0,0.0,
Tamil,Kashmiri,0.0,0.0,
Tamil,Konkani,0.0,0.0,
Tamil,Maithili,0.0,0.0,
Tamil,Malayalam,0.0,0.0,
Tamil,Manipuri,0.0,0.0,
Tamil,Marathi,0.0,0.0,
Tamil,Nepali,0.0,0.0,
Tamil,Oriya,0.0,0.0,
Tamil,Others,0.0,0.0,
Tamil,Punjabi,0.0,0.0,
Tamil,Santhali,0.0,0.0,
Tamil,Sindhi,0.0,0.0,
Tamil,Tamil,0.0063200942805436465,0.00023992915754156755,3.7962907971197093
Tamil,Telugu,0.0,0.0,
Tamil,Urdu,0.0,0.0,
Telugu,Assamese,0.0,0.0,
Telugu,Bengali,0.0,0.0,
Telugu,Dogri,0.0,0.0,
Telugu,English,0.0,0.0,
Telugu,Gujarati,0.0,0.0,
Telugu,Hindi,0.0004000664871448347,1.5187687233839464e-05,3.7962907971197093
Telugu,Kannada,0.0,0.0,
Telugu,Kashmiri,0.0,0.0,
Telugu,Konkani,0.0,0.0,
Telugu,Maithili,0.0,0.0,
Telugu,Malayalam,0.0,0.0,
Telugu,Manipuri,0.0,0.0,
Telugu,Marathi,0.0,0.0,
Telugu,Nepali,0.0,0.0,
Telugu,Oriya,0.0,0.0,
Telugu,Others,0.00018695534983467624,7.097368740496772e-06,3.7962907971197093
Telugu,Punjabi,0.0,0.0,
Telugu,Santhali,0.0,0.0,
Telugu,Sindhi,0.0,0.0,
Telugu,Tamil,0.0,0.0,
Telugu,Telugu,0.03298143832102903,0.001252071307738938,3.7962907971197084
Telugu,Urdu,0.0,0.0,


==> India-All-Male.csv <==
medium_instruction,lang_home,estimate,se,cv
Assamese,Assamese,0.01331193512111237,0.0004807521035893774,3.6114366485073797
Assamese,Bengali,0.006261791268279514,0.0005511241557427354,8.801381779277385
Assamese,Bodo,0.001158633772582467,2.5966334000468178e-05,2.241116616391397
Assamese,Dogri,0.0,0.0,
Assamese,English,0.0001529820845049791,9.109727087117363e-07,0.5954767263496706
Assamese,Gujarati,1.5740850816748e-05,9.37331031431564e-08,0.5954767263496707
Assamese,Hindi,0.0008275977956487399,4.928152260871154e-06,0.5954767263496706
Assamese,Kannada,0.0,0.0,
Assamese,Kashmiri,4.726401795039284e-06,2.8144622683232e-08,0.5954767263496706
Assamese,Konkani,0.0,0.0,
Assamese,Maithili,0.0,0.0,
Assamese,Malayalam,7.147602653284037e-05,4.2562310292257987e-07,0.5954767263496706
Assamese,Manipuri,0.0,0.0,
Assamese,Marathi,4.5542571429062544e-06,2.7119541344124204e-08,0.5954767263496706
Assamese,Nepali,0.0005224822650344301,3.1112602875846342e-06,0.5954767263496706
Assamese,Oriya,6.591721036582936e-06,3.925216463874665e-08,0.5954767263496707
Assamese,Others,0.0027133608222528476,0.0001092678100286693,4.027028367644318
Assamese,Punjabi,2.3710505162643936e-05,1.4119053994348176e-07,0.5954767263496706
Assamese,Sanskrit,0.0,0.0,
Assamese,Santhali,0.00019607815446848683,1.1675997753157957e-06,0.5954767263496706
Assamese,Sindhi,0.0,0.0,
Assamese,Tamil,5.623047039790578e-06,3.3483936433647e-08,0.5954767263496706
Assamese,Telugu,0.0,0.0,
Assamese,Urdu,3.243548205046663e-06,1.9314574668985372e-08,0.5954767263496706
Bengali,Assamese,1.3566794687286933e-05,8.078710487443726e-08,0.5954767263496706
Bengali,Bengali,0.06311412139801535,0.0013987042981831767,2.2161511040652138
Bengali,Bodo,0.00015688076543831305,9.341884463043722e-07,0.5954767263496706
Bengali,Dogri,0.0,0.0,
Bengali,English,7.178328514980775e-05,4.274527564763245e-07,0.5954767263496706
Bengali,Gujarati,0.0,0.0,
Bengali,Hindi,0.0005564960600214887,8.154364580749398e-06,1.4653049979247872
Bengali,Kannada,0.0,0.0,
Bengali,Kashmiri,1.5862955997221922e-05,9.446021107454585e-08,0.5954767263496706
Bengali,Konkani,0.0,0.0,
Bengali,Maithili,0.0,0.0,
Bengali,Malayalam,0.0,0.0,
Bengali,Manipuri,0.0004506043335870457,2.6832439344338887e-06,0.5954767263496706
Bengali,Marathi,0.0,0.0,
Bengali,Nepali,0.00012035073155363117,7.166605963934432e-07,0.5954767263496707
Bengali,Oriya,4.263806466640927e-05,2.538997516543896e-07,0.5954767263496707
Bengali,Others,0.0022931902809795834,9.32962988873915e-05,4.068406344698882
Bengali,Punjabi,0.0,0.0,
Bengali,Sanskrit,0.0,0.0,
Bengali,Santhali,0.0015002390172412958,8.933574187288942e-06,0.5954767263496707
Bengali,Sindhi,2.7149998182119392e-05,1.6167192037887963e-07,0.5954767263496706
Bengali,Tamil,0.0,0.0,
Bengali,Telugu,6.0636863489033524e-05,3.6107840966561554e-07,0.5954767263496706
Bengali,Urdu,5.692935994631448e-05,3.390010889401341e-07,0.5954767263496706
Bodo,Assamese,7.564423321714173e-06,4.504438036337458e-08,0.5954767263496707
Bodo,Bengali,0.0,0.0,
Bodo,Bodo,0.0008790051114179258,5.234270861917739e-06,0.5954767263496706
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Gujarati,0.0,0.0,
Bodo,Hindi,8.300912691737324e-05,4.943000315390175e-07,0.5954767263496707
Bodo,Kannada,0.0,0.0,
Bodo,Kashmiri,0.0,0.0,
Bodo,Konkani,0.0,0.0,
Bodo,Maithili,0.0,0.0,
Bodo,Malayalam,0.0,0.0,
Bodo,Manipuri,0.0,0.0,
Bodo,Marathi,3.981353236215357e-07,2.370803191543188e-09,0.5954767263496706
Bodo,Nepali,0.0,0.0,
Bodo,Oriya,0.0,0.0,
Bodo,Others,2.0461709095724605e-05,1.218447154784137e-07,0.5954767263496707
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
Bodo,Santhali,0.0,0.0,
Bodo,Sindhi,0.0,0.0,
Bodo,Tamil,0.0,0.0,
Bodo,Telugu,0.0,0.0,
Bodo,Urdu,0.0,0.0,
Dogri,Assamese,0.0,0.0,
Dogri,Bengali,0.0,0.0,
Dogri,Bodo,0.0,0.0,
Dogri,Dogri,4.522622144575239e-06,2.6931162291681907e-08,0.5954767263496707
Dogri,English,0.0,0.0,
Dogri,Gujarati,0.0,0.0,
Dogri,Hindi,0.0,0.0,
Dogri,Kannada,0.0,0.0,
Dogri,Kashmiri,0.0,0.0,
Dogri,Konkani,0.0,0.0,
Dogri,Maithili,4.990605770586518e-06,2.971789586770635e-08,0.5954767263496706
Dogri,Malayalam,0.0,0.0,
Dogri,Manipuri,0.0,0.0,
Dogri,Marathi,0.0,0.0,
Dogri,Nepali,7.798618396975444e-07,4.643895753081254e-09,0.5954767263496706
Dogri,Oriya,0.0,0.0,
Dogri,Others,0.0,0.0,
Dogri,Punjabi,0.0,0.0,
Dogri,Sanskrit,0.0,0.0,
Dogri,Santhali,0.0,0.0,
Dogri,Sindhi,0.0,0.0,
Dogri,Tamil,0.0,0.0,
Dogri,Telugu,0.0,0.0,
Dogri,Urdu,0.0,0.0,
English,Assamese,0.0033020733584835545,0.0002528467741729423,7.657212506298157
English,Bengali,0.007463250439414538,0.0002965927917561013,3.9740431352772316
English,Bodo,0.00032286367011896645,1.872014445859631e-05,5.79815760989722
English,Dogri,0.0020147454191918397,0.0001397814568779542,6.937921563014335
English,English,0.002882142592758386,8.823310342051608e-05,3.061371898885531
English,Gujarati,0.008643682684556083,0.00038705476680164216,4.477891900094899
English,Hindi,0.09095152841438571,0.0019989800133406277,2.1978520297460458
English,Kannada,0.01106183451657443,0.0004935353446732137,4.461604844420047
English,Kashmiri,0.005225863168309266,0.00034797220830301285,6.65865517515249
English,Konkani,0.0013235219621894495,9.20387980609345e-05,6.954081661680808
English,Maithili,0.0026760400612369857,0.00012973780567680264,4.848126437121872
English,Malayalam,0.018717131034049265,0.0006097574394969534,3.257750551554687
English,Manipuri,0.0015560103921172781,5.954621144641711e-05,3.826851783771959
English,Marathi,0.02054210973963707,0.0008409613033801082,4.093840963946511
English,Nepali,0.0018497401320472266,0.00017551011356049483,9.488365988267038
English,Oriya,0.005883056957390271,0.0003253498267025664,5.530285174170604
English,Others,0.015502549160222655,0.0006694398606361283,4.318256653904482
English,Punjabi,0.01103300322540566,0.0004713575415437205,4.272250555119272
English,Sanskrit,8.652837265460377e-06,5.152563208472782e-08,0.5954767263496707
English,Santhali,0.0003492149030716146,2.219204818006156e-05,6.354839952380431
English,Sindhi,0.0012976514814281438,2.9934490211440104e-05,2.306820486074997
English,Tamil,0.025912509205510796,0.0009224548236470348,3.5598822805274946
English,Telugu,0.03511660058220381,0.0010672991028907418,3.0393007443653914
English,Urdu,0.009989496695496447,0.00041227540458990236,4.127088852992643
Gujarati,Assamese,4.812252380463291e-06,2.86558429388669e-08,0.5954767263496706
Gujarati,Bengali,3.51423070303248e-05,2.092642594679283e-07,0.5954767263496706
Gujarati,Bodo,0.0,0.0,
Gujarati,Dogri,2.5021731495336044e-05,1.489985875844316e-07,0.5954767263496707
Gujarati,English,1.0660107474982337e-05,6.347845901738136e-08,0.5954767263496706
Gujarati,Gujarati,0.03389637912225725,0.0008585314831883494,2.532811779369718
Gujarati,Hindi,0.0021608975962534092,0.00011684472492402763,5.407231010234565
Gujarati,Kannada,0.0,0.0,
Gujarati,Kashmiri,0.0,0.0,
Gujarati,Konkani,0.00043163379335540774,7.711227326929258e-06,1.7865207603381104
Gujarati,Maithili,5.4721747066287325e-05,3.258552680316747e-07,0.5954767263496706
Gujarati,Malayalam,0.0,0.0,
Gujarati,Manipuri,0.0,0.0,
Gujarati,Marathi,9.798855732452554e-05,5.834990533533551e-07,0.5954767263496706
Gujarati,Nepali,3.994014626902513e-05,2.3783427550206097e-07,0.5954767263496706
Gujarati,Oriya,8.701287595848182e-06,5.181414252602671e-08,0.5954767263496706
Gujarati,Others,0.0008886403890784007,1.4964517185006953e-05,1.6839789603223516
Gujarati,Punjabi,5.322603251902929e-05,3.169486360101267e-07,0.5954767263496706
Gujarati,Sanskrit,0.0,0.0,
Gujarati,Santhali,0.0,0.0,
Gujarati,Sindhi,5.69069271846475e-05,3.3886750706532977e-07,0.5954767263496706
Gujarati,Tamil,0.0,0.0,
Gujarati,Telugu,0.0,0.0,
Gujarati,Urdu,0.00025812329277808305,1.537064133780905e-06,0.5954767263496706
Hindi,Assamese,1.378192006729259e-05,8.206812644484225e-08,0.5954767263496706
Hindi,Bengali,0.0035440974121314366,0.0005598403176243621,15.796414503394576
Hindi,Bodo,0.0,0.0,
Hindi,Dogri,0.0003656293280467518,3.362875700419157e-05,9.197499878864086
Hindi,English,0.0005708355099775916,3.39919260765601e-06,0.5954767263496706
Hindi,Gujarati,0.00021399121357600832,1.2742678732783463e-06,0.5954767263496706
Hindi,Hindi,0.3670329883706306,0.0036367644810398085,0.9908549357332963
Hindi,Kannada,5.365317891004551e-05,3.194921933560709e-07,0.5954767263496706
Hindi,Kashmiri,6.412332856794676e-05,3.8183949778285253e-07,0.5954767263496706
Hindi,Konkani,1.6055796442655612e-05,9.560853104609251e-08,0.5954767263496706
Hindi,Maithili,0.01495020511981857,0.001039523941393499,6.953241999438964
Hindi,Malayalam,4.713943666607758e-05,2.8070437427883515e-07,0.5954767263496707
Hindi,Manipuri,0.0,0.0,
Hindi,Marathi,0.0016873381170024206,2.7650358402717075e-05,1.6386969584873907
Hindi,Nepali,0.0003320939384959023,1.977542113361088e-06,0.5954767263496707
Hindi,Oriya,0.0014941537148754254,8.897337627972175e-06,0.5954767263496706
Hindi,Others,0.048629873397997826,0.0017907872296934473,3.682483840821961
Hindi,Punjabi,0.0038214115814262616,0.0002160498919943195,5.653667169598188
Hindi,Sanskrit,1.115185430651563e-05,6.640669695172405e-08,0.5954767263496707
Hindi,Santhali,0.003081410098323214,0.00024715904061174714,8.02097198117971
Hindi,Sindhi,0.00012171846479338885,7.248051295147483e-07,0.5954767263496706
Hindi,Tamil,0.00013896785415788652,8.275212286177673e-07,0.5954767263496706
Hindi,Telugu,0.00010962011055433158,6.527622457498235e-07,0.5954767263496706
Hindi,Urdu,0.0052411415790160655,0.0003478581578777185,6.637068520919881
Kannada,Assamese,0.0,0.0,
Kannada,Bengali,0.0,0.0,
Kannada,Bodo,0.0,0.0,
Kannada,Dogri,0.0,0.0,
Kannada,English,1.6756386002656864e-05,9.978037882313552e-08,0.5954767263496706
Kannada,Gujarati,1.0552932831103896e-05,6.284025895653711e-08,0.5954767263496707
Kannada,Hindi,0.0006693160173959063,5.179191953205392e-05,7.73803676976978
Kannada,Kannada,0.021979064550336824,0.0007973975222947658,3.6279866254933304
Kannada,Kashmiri,0.0,0.0,
Kannada,Konkani,0.0003055217594713827,1.8193109715861044e-06,0.5954767263496706
Kannada,Maithili,5.0642458379631324e-05,3.0156405330202304e-07,0.5954767263496706
Kannada,Malayalam,0.0002866651939299934,1.7070245123982598e-06,0.5954767263496707
Kannada,Manipuri,0.0,0.0,
Kannada,Marathi,0.00048683161758115783,2.8989689792074264e-06,0.5954767263496706
Kannada,Nepali,0.0,0.0,
Kannada,Oriya,0.0,0.0,
Kannada,Others,0.0026274926454045353,0.00016445779395571765,6.259115291658497
Kannada,Punjabi,3.4739071671925604e-05,2.068630867562484e-07,0.5954767263496706
Kannada,Sanskrit,0.0,0.0,
Kannada,Santhali,0.0,0.0,
Kannada,Sindhi,0.0,0.0,
Kannada,Tamil,0.00019619994551638387,7.649370730016307e-06,3.8987629226316676
Kannada,Telugu,0.001666255404758968,6.63384850169291e-05,3.981291513141425
Kannada,Urdu,0.0022067794678222825,6.280530187246497e-05,2.846016232625327
Kashmiri,Assamese,0.0,0.0,
Kashmiri,Bengali,0.0,0.0,
Kashmiri,Bodo,0.0,0.0,
Kashmiri,Dogri,0.0,0.0,
Kashmiri,English,0.0,0.0,
Kashmiri,Gujarati,0.0,0.0,
Kashmiri,Hindi,0.0,0.0,
Kashmiri,Kannada,0.0,0.0,
Kashmiri,Kashmiri,0.00041432494054194433,2.467208592389389e-06,0.5954767263496706
Kashmiri,Konkani,0.0,0.0,
Kashmiri,Maithili,0.0,0.0,
Kashmiri,Malayalam,0.0,0.0,
Kashmiri,Manipuri,0.0,0.0,
Kashmiri,Marathi,0.0,0.0,
Kashmiri,Nepali,0.0,0.0,
Kashmiri,Oriya,0.0,0.0,
Kashmiri,Others,0.0,0.0,
Kashmiri,Punjabi,0.0,0.0,
Kashmiri,Sanskrit,0.0,0.0,
Kashmiri,Santhali,0.0,0.0,
Kashmiri,Sindhi,0.0,0.0,
Kashmiri,Tamil,0.0,0.0,
Kashmiri,Telugu,0.0,0.0,
Kashmiri,Urdu,0.0,0.0,
Konkani,Assamese,0.0,0.0,
Konkani,Bengali,0.0,0.0,
Konkani,Bodo,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Gujarati,0.0,0.0,
Konkani,Hindi,7.220097060674366e-06,4.2993997616172506e-08,0.5954767263496706
Konkani,Kannada,0.0,0.0,
Konkani,Kashmiri,0.0,0.0,
Konkani,Konkani,0.0,0.0,
Konkani,Maithili,0.0,0.0,
Konkani,Malayalam,0.0,0.0,
Konkani,Manipuri,0.0,0.0,
Konkani,Marathi,3.8070059603667576e-05,2.2669834464728809e-07,0.5954767263496706
Konkani,Nepali,0.0,0.0,
Konkani,Oriya,2.8640095299767244e-05,1.7054510191447987e-07,0.5954767263496706
Konkani,Others,0.0,0.0,
Konkani,Punjabi,4.572883356876853e-06,2.7230456113319214e-08,0.5954767263496707
Konkani,Sanskrit,0.0,0.0,
Konkani,Santhali,0.0,0.0,
Konkani,Sindhi,0.0,0.0,
Konkani,Tamil,0.0,0.0,
Konkani,Telugu,0.0,0.0,
Konkani,Urdu,0.0,0.0,
Maithili,Assamese,0.0,0.0,
Maithili,Bengali,0.0,0.0,
Maithili,Bodo,0.0,0.0,
Maithili,Dogri,0.0,0.0,
Maithili,English,0.0,0.0,
Maithili,Gujarati,0.0,0.0,
Maithili,Hindi,3.688160367337691e-05,2.1962136617948473e-07,0.5954767263496706
Maithili,Kannada,0.0,0.0,
Maithili,Kashmiri,5.606800842049556e-05,3.338719410718247e-07,0.5954767263496707
Maithili,Konkani,3.5545357604855246e-05,2.1166433183467573e-07,0.5954767263496706
Maithili,Maithili,0.00020752544122436942,1.235765703745585e-06,0.5954767263496706
Maithili,Malayalam,0.0,0.0,
Maithili,Manipuri,0.0,0.0,
Maithili,Marathi,0.0,0.0,
Maithili,Nepali,0.0,0.0,
Maithili,Oriya,7.497295037872517e-05,4.464464705629957e-07,0.5954767263496706
Maithili,Others,0.00047131583351655453,2.806576096192043e-06,0.5954767263496707
Maithili,Punjabi,0.0,0.0,
Maithili,Sanskrit,0.0,0.0,
Maithili,Santhali,0.0,0.0,
Maithili,Sindhi,2.2424705090292644e-05,1.335338997652426e-07,0.5954767263496707
Maithili,Tamil,0.0,0.0,
Maithili,Telugu,0.00011435763633826998,6.809731091979914e-07,0.5954767263496706
Maithili,Urdu,0.0,0.0,
Malayalam,Assamese,0.0,0.0,
Malayalam,Bengali,0.0,0.0,
Malayalam,Bodo,0.0,0.0,
Malayalam,Dogri,0.0,0.0,
Malayalam,English,3.905325761254415e-05,2.3255305996408147e-07,0.5954767263496706
Malayalam,Gujarati,0.0,0.0,
Malayalam,Hindi,0.0,0.0,
Malayalam,Kannada,0.0,0.0,
Malayalam,Kashmiri,0.0,0.0,
Malayalam,Konkani,0.0,0.0,
Malayalam,Maithili,1.4603025666496459e-05,8.69576191868553e-08,0.5954767263496706
Malayalam,Malayalam,0.010029204513007288,0.00044013207812434925,4.388504367953848
Malayalam,Manipuri,0.0,0.0,
Malayalam,Marathi,0.0,0.0,
Malayalam,Nepali,0.0,0.0,
Malayalam,Oriya,8.883780144631541e-06,5.290084318135395e-08,0.5954767263496707
Malayalam,Others,6.140016869409054e-05,3.6562371451274577e-07,0.5954767263496707
Malayalam,Punjabi,0.0,0.0,
Malayalam,Sanskrit,0.0,0.0,
Malayalam,Santhali,0.0,0.0,
Malayalam,Sindhi,0.0,0.0,
Malayalam,Tamil,7.343022681525563e-05,4.372599107906223e-07,0.5954767263496706
Malayalam,Telugu,0.0,0.0,
Malayalam,Urdu,0.0,0.0,
Manipuri,Assamese,0.0,0.0,
Manipuri,Bengali,0.0,0.0,
Manipuri,Bodo,0.0,0.0,
Manipuri,Dogri,0.0,0.0,
Manipuri,English,0.0,0.0,
Manipuri,Gujarati,0.0,0.0,
Manipuri,Hindi,9.553695582419305e-07,5.689003369960359e-09,0.5954767263496707
Manipuri,Kannada,0.0,0.0,
Manipuri,Kashmiri,0.0,0.0,
Manipuri,Konkani,0.0,0.0,
Manipuri,Maithili,0.0,0.0,
Manipuri,Malayalam,0.0,0.0,
Manipuri,Manipuri,0.0003594102606382889,5.1059511679928164e-05,14.206470229661736
Manipuri,Marathi,0.0,0.0,
Manipuri,Nepali,0.0,0.0,
Manipuri,Oriya,0.0,0.0,
Manipuri,Others,2.05923143341613e-06,1.226224392766977e-08,0.5954767263496706
Manipuri,Punjabi,0.0,0.0,
Manipuri,Sanskrit,0.0,0.0,
Manipuri,Santhali,0.0,0.0,
Manipuri,Sindhi,0.0,0.0,
Manipuri,Tamil,0.0,0.0,
Manipuri,Telugu,0.00020094876159470324,1.196603107184343e-06,0.5954767263496706
Manipuri,Urdu,0.0,0.0,
Marathi,Assamese,0.0,0.0,
Marathi,Bengali,0.0,0.0,
Marathi,Bodo,0.0,0.0,
Marathi,Dogri,0.0,0.0,
Marathi,English,3.028947611228271e-05,1.8036678078188657e-07,0.5954767263496706
Marathi,Gujarati,4.7717255823677384e-05,2.8414515288273163e-07,0.5954767263496706
Marathi,Hindi,0.004313203296961273,0.00016268653664405007,3.7718263073448353
Marathi,Kannada,0.00042851645253272135,2.5517157434115895e-06,0.5954767263496706
Marathi,Kashmiri,6.92599505516242e-06,4.124268862162125e-08,0.5954767263496706
Marathi,Konkani,0.0003119052475662646,3.5096238219361202e-06,1.1252211526805098
Marathi,Maithili,4.6646396347462995e-05,2.77768433929965e-07,0.5954767263496706
Marathi,Malayalam,7.1427834899868825e-06,4.2533613296418645e-08,0.5954767263496706
Marathi,Manipuri,0.0,0.0,
Marathi,Marathi,0.044794192436658456,0.0010372700762915914,2.315635174712326
Marathi,Nepali,0.0,0.0,
Marathi,Oriya,0.0,0.0,
Marathi,Others,0.002862866937402659,0.0002473911901759047,8.6413792741744
Marathi,Punjabi,0.0,0.0,
Marathi,Sanskrit,0.0,0.0,
Marathi,Santhali,2.2408739764032132e-05,1.3343882996307545e-07,0.5954767263496706
Marathi,Sindhi,3.9738731852081166e-05,2.366348995256468e-07,0.5954767263496706
Marathi,Tamil,2.5322929201408216e-05,1.5079214982439044e-07,0.5954767263496706
Marathi,Telugu,0.00046885809719177937,2.791940848382965e-06,0.5954767263496706
Marathi,Urdu,0.000738175411955228,4.395662777829188e-06,0.5954767263496706
Nepali,Assamese,0.0,0.0,
Nepali,Bengali,1.8534561171695217e-06,1.1036899810848784e-08,0.5954767263496706
Nepali,Bodo,0.0,0.0,
Nepali,Dogri,0.0,0.0,
Nepali,English,0.0,0.0,
Nepali,Gujarati,0.0,0.0,
Nepali,Hindi,0.0,0.0,
Nepali,Kannada,0.0,0.0,
Nepali,Kashmiri,0.0,0.0,
Nepali,Konkani,0.0,0.0,
Nepali,Maithili,0.0,0.0,
Nepali,Malayalam,0.0,0.0,
Nepali,Manipuri,0.0,0.0,
Nepali,Marathi,0.0,0.0,
Nepali,Nepali,0.00022818586689255419,2.3684201664217737e-05,10.379346445400104
Nepali,Oriya,0.0,0.0,
Nepali,Others,0.0,0.0,
Nepali,Punjabi,0.0,0.0,
Nepali,Sanskrit,0.0,0.0,
Nepali,Santhali,0.0,0.0,
Nepali,Sindhi,0.0,0.0,
Nepali,Tamil,0.0,0.0,
Nepali,Telugu,0.0,0.0,
Nepali,Urdu,0.0,0.0,
Oriya,Assamese,0.0,0.0,
Oriya,Bengali,0.00037693939430169624,2.244586365510018e-06,0.5954767263496707
Oriya,Bodo,0.0,0.0,
Oriya,Dogri,0.0,0.0,
Oriya,English,8.179125339517662e-06,4.8704787815796165e-08,0.5954767263496706
Oriya,Gujarati,2.0769374237203236e-05,1.2367678979100974e-07,0.5954767263496709
Oriya,Hindi,0.00034630958325993893,2.062192969431472e-06,0.5954767263496709
Oriya,Kannada,0.0,0.0,
Oriya,Kashmiri,0.0,0.0,
Oriya,Konkani,0.0,0.0,
Oriya,Maithili,0.0,0.0,
Oriya,Malayalam,0.0,0.0,
Oriya,Manipuri,2.536232512222698e-05,1.5102674336399736e-07,0.5954767263496707
Oriya,Marathi,0.0,0.0,
Oriya,Nepali,0.0,0.0,
Oriya,Oriya,0.02514939800503759,0.0006603877943147708,2.625859251909293
Oriya,Others,0.0028360698394530896,8.833883978978416e-05,3.1148330185980013
Oriya,Punjabi,0.0,0.0,
Oriya,Sanskrit,0.0,0.0,
Oriya,Santhali,0.0012064196201782267,7.183948060277435e-06,0.5954767263496706
Oriya,Sindhi,0.0,0.0,
Oriya,Tamil,1.059476789899024e-05,6.308937704925286e-08,0.5954767263496706
Oriya,Telugu,0.00021532904878580127,1.2822343705895747e-06,0.5954767263496706
Oriya,Urdu,8.010983105981889e-05,4.770353994792613e-07,0.5954767263496707
Others,Assamese,8.000443034108051e-05,4.7640776272976896e-07,0.5954767263496707
Others,Bengali,5.046635935270692e-05,3.0051542458136e-07,0.5954767263496706
Others,Bodo,0.0,0.0,
Others,Dogri,0.0,0.0,
Others,English,1.615099709183867e-05,9.617542875531142e-08,0.5954767263496706
Others,Gujarati,0.0,0.0,
Others,Hindi,0.00025118295849470523,1.4957360583925226e-06,0.5954767263496706
Others,Kannada,2.6832798193012957e-05,1.5978306826776713e-07,0.5954767263496706
Others,Kashmiri,0.0,0.0,
Others,Konkani,0.0,0.0,
Others,Maithili,0.00016756896006134628,9.97834157751492e-07,0.5954767263496706
Others,Malayalam,2.510255595952989e-05,1.4947987845790275e-07,0.5954767263496706
Others,Manipuri,1.8028253371303957e-06,1.0735405299346493e-08,0.5954767263496706
Others,Marathi,4.862949682695168e-05,2.895773357454488e-07,0.5954767263496706
Others,Nepali,0.0,0.0,
Others,Oriya,0.0,0.0,
Others,Others,0.0007144210021453677,4.76561254743898e-05,6.670594135850015
Others,Punjabi,2.4211491187615026e-06,1.4417379512444897e-08,0.5954767263496707
Others,Sanskrit,0.0,0.0,
Others,Santhali,6.579713780791175e-05,3.9180664225033435e-07,0.5954767263496706
Others,Sindhi,0.0,0.0,
Others,Tamil,0.0,0.0,
Others,Telugu,0.0,0.0,
Others,Urdu,0.0003466430442294958,2.0641786518966426e-06,0.5954767263496706
Punjabi,Assamese,0.0,0.0,
Punjabi,Bengali,0.0,0.0,
Punjabi,Bodo,0.0,0.0,
Punjabi,Dogri,0.0,0.0,
Punjabi,English,1.501095453516206e-05,8.938674065982046e-08,0.5954767263496706
Punjabi,Gujarati,0.0,0.0,
Punjabi,Hindi,0.0009655662277740731,5.7497221638870555e-06,0.5954767263496706
Punjabi,Kannada,0.0,0.0,
Punjabi,Kashmiri,4.356634490949158e-05,2.594274444572469e-07,0.5954767263496707
Punjabi,Konkani,0.0,0.0,
Punjabi,Maithili,0.0,0.0,
Punjabi,Malayalam,0.0,0.0,
Punjabi,Manipuri,0.0,0.0,
Punjabi,Marathi,1.4175103183231467e-05,8.440944039219471e-08,0.5954767263496707
Punjabi,Nepali,1.4801927022825346e-06,8.814203047218764e-09,0.5954767263496706
Punjabi,Oriya,0.0,0.0,
Punjabi,Others,7.503681168376721e-05,4.468267497716642e-07,0.5954767263496706
Punjabi,Punjabi,0.010073048458722806,0.0006651894036822484,6.6036553522804144
Punjabi,Sanskrit,0.0,0.0,
Punjabi,Santhali,0.0,0.0,
Punjabi,Sindhi,0.0,0.0,
Punjabi,Tamil,0.0,0.0,
Punjabi,Telugu,0.0,0.0,
Punjabi,Urdu,0.0,0.0,
Sanskrit,Assamese,0.0,0.0,
Sanskrit,Bengali,0.0,0.0,
Sanskrit,Bodo,0.0,0.0,
Sanskrit,Dogri,0.0,0.0,
Sanskrit,English,0.0,0.0,
Sanskrit,Gujarati,0.0,0.0,
Sanskrit,Hindi,4.4115448653886714e-05,2.6269722945863446e-07,0.5954767263496706
Sanskrit,Kannada,0.0,0.0,
Sanskrit,Kashmiri,0.0,0.0,
Sanskrit,Konkani,0.0,0.0,
Sanskrit,Maithili,0.0,0.0,
Sanskrit,Malayalam,0.0,0.0,
Sanskrit,Manipuri,2.123166652005683e-07,1.2642963274311346e-09,0.5954767263496706
Sanskrit,Marathi,0.0,0.0,
Sanskrit,Nepali,1.3919029697909495e-06,8.288458238474991e-09,0.5954767263496706
Sanskrit,Oriya,3.771098758990104e-05,2.245601543744733e-07,0.5954767263496706
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,
Sanskrit,Sanskrit,0.0,0.0,
Sanskrit,Santhali,0.0,0.0,
Sanskrit,Sindhi,0.0,0.0,
Sanskrit,Tamil,0.0,0.0,
Sanskrit,Telugu,6.0589337077989516e-05,3.607954009489792e-07,0.5954767263496706
Sanskrit,Urdu,0.0,0.0,
Sindhi,Assamese,0.0,0.0,
Sindhi,Bengali,0.0,0.0,
Sindhi,Bodo,0.0,0.0,
Sindhi,Dogri,0.0,0.0,
Sindhi,English,0.0,0.0,
Sindhi,Gujarati,0.0,0.0,
Sindhi,Hindi,0.0,0.0,
Sindhi,Kannada,0.0,0.0,
Sindhi,Kashmiri,0.0,0.0,
Sindhi,Konkani,0.0,0.0,
Sindhi,Maithili,0.0,0.0,
Sindhi,Malayalam,0.0,0.0,
Sindhi,Manipuri,0.0,0.0,
Sindhi,Marathi,0.0,0.0,
Sindhi,Nepali,0.0,0.0,
Sindhi,Oriya,0.0,0.0,
Sindhi,Others,0.0,0.0,
Sindhi,Punjabi,0.0,0.0,
Sindhi,Sanskrit,0.0,0.0,
Sindhi,Santhali,0.0,0.0,
Sindhi,Sindhi,3.983555859930927e-05,2.3721148027027158e-07,0.5954767263496706
Sindhi,Tamil,5.623047039790578e-06,3.3483936433647e-08,0.5954767263496706
Sindhi,Telugu,0.0,0.0,
Sindhi,Urdu,0.0,0.0,
Tamil,Assamese,0.0,0.0,
Tamil,Bengali,0.0,0.0,
Tamil,Bodo,0.0,0.0,
Tamil,Dogri,0.0,0.0,
Tamil,English,0.0,0.0,
Tamil,Gujarati,0.0,0.0,
Tamil,Hindi,0.0,0.0,
Tamil,Kannada,0.00039111688119683463,3.319930638772992e-05,8.488333790691572
Tamil,Kashmiri,0.0,0.0,
Tamil,Konkani,0.0,0.0,
Tamil,Maithili,0.0,0.0,
Tamil,Malayalam,3.629776056165566e-05,2.1614471633078898e-07,0.5954767263496706
Tamil,Manipuri,0.0,0.0,
Tamil,Marathi,0.0,0.0,
Tamil,Nepali,0.0,0.0,
Tamil,Oriya,0.0,0.0,
Tamil,Others,0.0001472594943950897,2.1424296630836303e-06,1.4548669149546316
Tamil,Punjabi,0.0,0.0,
Tamil,Sanskrit,0.0,0.0,
Tamil,Santhali,0.0,0.0,
Tamil,Sindhi,0.0,0.0,
Tamil,Tamil,0.028767416670158745,0.0009662330912459259,3.3587760149774826
Tamil,Telugu,0.002910496273061582,5.109281981145906e-05,1.755467625379021
Tamil,Urdu,0.0005944100142128313,3.53957329372918e-06,0.5954767263496706
Telugu,Assamese,0.0,0.0,
Telugu,Bengali,0.0,0.0,
Telugu,Bodo,0.0,0.0,
Telugu,Dogri,0.0,0.0,
Telugu,English,2.301276127422153e-05,1.3703563747839914e-07,0.5954767263496707
Telugu,Gujarati,0.0,0.0,
Telugu,Hindi,0.0005420571593872213,6.780734341351722e-05,12.509260737404762
Telugu,Kannada,0.00020683338867910473,1.2316446919044232e-06,0.5954767263496706
Telugu,Kashmiri,0.0,0.0,
Telugu,Konkani,0.0,0.0,
Telugu,Maithili,0.0,0.0,
Telugu,Malayalam,0.0,0.0,
Telugu,Manipuri,0.0,0.0,
Telugu,Marathi,0.000398207611070993,2.3712336464807777e-06,0.5954767263496706
Telugu,Nepali,0.0,0.0,
Telugu,Oriya,0.0,0.0,
Telugu,Others,0.00217011825586917,0.00022349757714238813,10.298866273205626
Telugu,Punjabi,0.0,0.0,
Telugu,Sanskrit,2.561015724700244e-05,1.5250252598745309e-07,0.5954767263496706
Telugu,Santhali,0.0,0.0,
Telugu,Sindhi,0.0,0.0,
Telugu,Tamil,0.0003118910007299835,1.8572383209261336e-06,0.5954767263496707
Telugu,Telugu,0.026243891264152316,0.0008745023171637267,3.3322128504557855
Telugu,Urdu,0.0028971424972181973,0.00010028469453376915,3.461503693037583
Urdu,Assamese,0.0,0.0,
Urdu,Bengali,0.0003031479889365702,1.8051757205143499e-06,0.5954767263496706
Urdu,Bodo,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Gujarati,9.751454974439282e-05,5.806764485325316e-07,0.5954767263496707
Urdu,Hindi,0.009069735857247968,0.000242696851799384,2.675897684555342
Urdu,Kannada,4.498500458347839e-05,2.678752326419464e-07,0.5954767263496706
Urdu,Kashmiri,0.00042720384032101353,6.562391002520435e-05,15.36126406913679
Urdu,Konkani,0.0,0.0,
Urdu,Maithili,0.0,0.0,
Urdu,Malayalam,0.0,0.0,
Urdu,Manipuri,0.0,0.0,
Urdu,Marathi,0.0,0.0,
Urdu,Nepali,0.0,0.0,
Urdu,Oriya,0.0,0.0,
Urdu,Others,0.0010870618062649685,7.359630473930357e-06,0.6770204262090013
Urdu,Punjabi,6.586927743027407e-05,4.323968807918191e-05,65.64469774995375
Urdu,Sanskrit,0.0,0.0,
Urdu,Santhali,0.0,0.0,
Urdu,Sindhi,0.0,0.0,
Urdu,Tamil,0.0,0.0,
Urdu,Telugu,0.0001036328914659968,6.171097495232249e-07,0.5954767263496706
Urdu,Urdu,0.003563523721775362,0.00010351232667178944,2.9047744523002414


==> India-All-Neutral.csv <==
medium_instruction,lang_home,estimate,se,cv
Assamese,Assamese,0.01317551578792432,0.00047585391815946083,3.6116530526690465
Assamese,Bengali,0.006203800290228979,0.0005452564959327253,8.789072349596866
Assamese,Bodo,0.001145620727559121,2.5742385781213136e-05,2.2470251420869713
Assamese,Dogri,0.0,0.0,
Assamese,English,0.0001512638860538918,8.947510898492653e-07,0.5915166621664647
Assamese,Gujarati,1.5564059491282355e-05,9.206400520043624e-08,0.5915166621664647
Assamese,Hindi,0.0008183027382882121,4.840397043939214e-06,0.5915166621664648
Assamese,Kannada,0.0,0.0,
Assamese,Kashmiri,4.673317825960614e-06,2.7643453616552622e-08,0.5915166621664648
Assamese,Konkani,0.0,0.0,
Assamese,Maithili,0.0,0.0,
Assamese,Malayalam,7.067325280625669e-05,4.1804406604403696e-07,0.5915166621664648
Assamese,Manipuri,0.0,0.0,
Assamese,Marathi,4.503106594172948e-06,2.6636625819649797e-08,0.5915166621664648
Assamese,Nepali,0.0005169093301281277,3.0576048160009337e-06,0.5915166621664649
Assamese,Oriya,6.517686976243749e-06,3.855320445233541e-08,0.5915166621664649
Assamese,Others,0.0026828860619100177,0.00010802869037050153,4.026585098198059
Assamese,Punjabi,2.3444203697496714e-05,1.386763711829395e-07,0.5915166621664648
Assamese,Sanskrit,0.0,0.0,
Assamese,Santhali,0.00019387592809413747,1.1468084186066975e-06,0.5915166621664649
Assamese,Sindhi,0.0,0.0,
Assamese,Tamil,5.559892515877389e-06,3.288769062996102e-08,0.5915166621664649
Assamese,Telugu,0.0,0.0,
Assamese,Urdu,3.2071187138420454e-06,1.8970641567834523e-08,0.5915166621664648
Bengali,Assamese,1.3414420991416963e-05,7.93485352973872e-08,0.5915166621664647
Bengali,Bengali,0.06310513955243857,0.0013921648021726239,2.206103674037159
Bengali,Bodo,0.00015511877945770808,9.175534266415948e-07,0.5915166621664648
Bengali,Dogri,0.0,0.0,
Bengali,English,7.097706048789747e-05,4.1984113910188386e-07,0.5915166621664648
Bengali,Gujarati,0.0,0.0,
Bengali,Hindi,0.0005502458466618062,8.042061650163392e-06,1.4615397279147895
Bengali,Kannada,0.0,0.0,
Bengali,Kashmiri,1.5684793263250247e-05,9.277816557848839e-08,0.5915166621664648
Bengali,Konkani,0.0,0.0,
Bengali,Maithili,0.0,0.0,
Bengali,Malayalam,0.0,0.0,
Bengali,Manipuri,0.00044554342942609284,2.635463622243223e-06,0.5915166621664647
Bengali,Marathi,0.0,0.0,
Bengali,Nepali,0.00011899902791322261,7.038990779228341e-07,0.5915166621664648
Bengali,Oriya,4.2159180770270444e-05,2.493785788890298e-07,0.5915166621664647
Bengali,Others,0.002275618526950616,9.214945506493539e-05,4.049424539903789
Bengali,Punjabi,0.0,0.0,
Bengali,Sanskrit,0.0,0.0,
Bengali,Santhali,0.0014833892771947692,8.774494739397746e-06,0.5915166621664647
Bengali,Sindhi,2.6845066496984573e-05,1.5879304129933107e-07,0.5915166621664648
Bengali,Tamil,0.0,0.0,
Bengali,Telugu,5.9955828417098304e-05,3.546487150270727e-07,0.5915166621664649
Bengali,Urdu,5.628996521981652e-05,3.329645234029226e-07,0.5915166621664648
Bodo,Assamese,7.479464481750694e-06,4.424227865037798e-08,0.5915166621664647
Bodo,Bengali,0.0,0.0,
Bodo,Bodo,0.000869132679454254,5.141064615305763e-06,0.5915166621664647
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Gujarati,0.0,0.0,
Bodo,Hindi,8.207682066885368e-05,4.854980700327584e-07,0.5915166621664648
Bodo,Kannada,0.0,0.0,
Bodo,Kashmiri,0.0,0.0,
Bodo,Konkani,0.0,0.0,
Bodo,Maithili,0.0,0.0,
Bodo,Malayalam,0.0,0.0,
Bodo,Manipuri,0.0,0.0,
Bodo,Marathi,3.936637183444655e-07,2.3285864869115756e-09,0.5915166621664648
Bodo,Nepali,0.0,0.0,
Bodo,Oriya,0.0,0.0,
Bodo,Others,2.023189606246234e-05,1.1967503628166566e-07,0.5915166621664647
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
Bodo,Santhali,0.0,0.0,
Bodo,Sindhi,0.0,0.0,
Bodo,Tamil,0.0,0.0,
Bodo,Telugu,0.0,0.0,
Bodo,Urdu,0.0,0.0,
Dogri,Assamese,0.0,0.0,
Dogri,Bengali,0.0,0.0,
Dogri,Bodo,0.0,0.0,
Dogri,Dogri,4.47182690022485e-06,2.645160121807212e-08,0.5915166621664648
Dogri,English,0.0,0.0,
Dogri,Gujarati,0.0,0.0,
Dogri,Hindi,7.758902504636794e-05,4.5895201116177806e-07,0.5915166621664649
Dogri,Kannada,0.0,0.0,
Dogri,Kashmiri,0.0,0.0,
Dogri,Konkani,0.0,0.0,
Dogri,Maithili,4.9345544288051866e-06,2.9188711650055903e-08,0.5915166621664648
Dogri,Malayalam,0.0,0.0,
Dogri,Manipuri,0.0,0.0,
Dogri,Marathi,0.0,0.0,
Dogri,Nepali,7.71102922538282e-07,4.561202269266506e-09,0.5915166621664648
Dogri,Oriya,0.0,0.0,
Dogri,Others,0.0,0.0,
Dogri,Punjabi,0.0,0.0,
Dogri,Sanskrit,0.0,0.0,
Dogri,Santhali,0.0,0.0,
Dogri,Sindhi,0.0,0.0,
Dogri,Tamil,0.0,0.0,
Dogri,Telugu,0.0,0.0,
Dogri,Urdu,0.0,0.0,
English,Assamese,0.003236072400782287,0.00025594890335337646,7.909245271876594
English,Bengali,0.007440640882035477,0.00029762051130089665,3.9999311352260687
English,Bodo,0.00031923746866076427,1.849040937312223e-05,5.7920548771080975
English,Dogri,0.002018405621886253,0.00014810166252753824,7.337556976735596
English,English,0.0028846608435600203,8.726232709502363e-05,3.025046333950696
English,Gujarati,0.008663172384174408,0.0003836438497745757,4.428445294190421
English,Hindi,0.09073320965309097,0.0019831196642785785,2.1856602140063504
English,Kannada,0.011000265503887583,0.000489745541166206,4.452124732745095
English,Kashmiri,0.005192005987702698,0.00034400272392703533,6.625622634908515
English,Konkani,0.001309379718552623,9.062764666844618e-05,6.921418239823142
English,Maithili,0.0026529739775713835,0.00012822081599522036,4.833097387279983
English,Malayalam,0.018583592638099902,0.0006028251905669308,3.2438571072152347
English,Manipuri,0.001538908230846294,5.863828715041376e-05,3.8103823200793934
English,Marathi,0.020430517350341095,0.0008342838045387099,4.083517760380068
English,Nepali,0.001842103820765699,0.00017881292594620175,9.706995009210468
English,Oriya,0.0058782696285169375,0.0003239345818455198,5.510713225436838
English,Others,0.015435936165681953,0.0006736985956648646,4.364481612476926
English,Punjabi,0.010970771657559567,0.0004662952805257927,4.250341681339117
English,Sanskrit,8.555654045378548e-06,5.0608119235733306e-08,0.5915166621664648
English,Santhali,0.00036196938574306224,2.1988734611198725e-05,6.074749820640095
English,Sindhi,0.0012867688848319729,2.9564110789365543e-05,2.2975462911683664
English,Tamil,0.025992539753930323,0.0009304285324038131,3.579598381736141
English,Telugu,0.035060527962613296,0.0010832504297514298,3.0896580647802883
English,Urdu,0.009882548528915475,0.0004080803735015909,4.129303006280043
Gujarati,Assamese,4.758204191663222e-06,2.8145570613591102e-08,0.5915166621664647
Gujarati,Bengali,3.4747610764402417e-05,2.055379073761884e-07,0.5915166621664648
Gujarati,Bodo,0.0,0.0,
Gujarati,Dogri,2.474070316160714e-05,1.463453815380516e-07,0.5915166621664648
Gujarati,English,1.054037985974421e-05,6.234810312602525e-08,0.5915166621664647
Gujarati,Gujarati,0.033896202416573595,0.000850499385066746,2.5091288239737826
Gujarati,Hindi,0.002137638644566061,0.00011649072869562893,5.449505181418371
Gujarati,Kannada,0.0,0.0,
Gujarati,Kashmiri,0.0,0.0,
Gujarati,Konkani,0.00042678595435792006,7.615519582272484e-06,1.7843885218129272
Gujarati,Maithili,5.410714685767907e-05,3.2005278908605046e-07,0.5915166621664648
Gujarati,Malayalam,0.0,0.0,
Gujarati,Manipuri,0.0,0.0,
Gujarati,Marathi,9.688801154516798e-05,5.731087319314368e-07,0.5915166621664649
Gujarati,Nepali,3.949156369363602e-05,2.3359917939793924e-07,0.5915166621664648
Gujarati,Oriya,8.603560212161205e-06,5.089149219445798e-08,0.5915166621664648
Gujarati,Others,0.0008798106936215395,1.5082845790020512e-05,1.7143285367373096
Gujarati,Punjabi,5.262823123446946e-05,3.113047567553826e-07,0.5915166621664648
Gujarati,Sanskrit,0.0,0.0,
Gujarati,Santhali,0.0,0.0,
Gujarati,Sindhi,5.626778440880425e-05,3.328333202099814e-07,0.5915166621664648
Gujarati,Tamil,0.0,0.0,
Gujarati,Telugu,0.0,0.0,
Gujarati,Urdu,0.00025522421447570566,1.5096937545072733e-06,0.5915166621664648
Hindi,Assamese,1.3627130218603738e-05,8.060674581816251e-08,0.5915166621664648
Hindi,Bengali,0.003643098358572659,0.0005558418538135156,15.257393545402124
Hindi,Bodo,0.0,0.0,
Hindi,Dogri,0.0003615228096452355,3.3284851439425944e-05,9.206846857626653
Hindi,English,0.0005644242449445465,3.338663454154253e-06,0.5915166621664648
Hindi,Gujarati,0.00021158779900035834,1.2515770861984083e-06,0.5915166621664648
Hindi,Hindi,0.3685508511017236,0.0036159403931644326,0.9811238754042106
Hindi,Kannada,5.3050580186165857e-05,3.138030211771522e-07,0.5915166621664648
Hindi,Kashmiri,6.340313571542733e-05,3.7504011209276947e-07,0.5915166621664648
Hindi,Konkani,1.5875467846218912e-05,9.390603750726446e-08,0.5915166621664647
Hindi,Maithili,0.014722993924078422,0.0010299801280896578,6.995724737787182
Hindi,Malayalam,4.660999619383623e-05,2.7570589372169637e-07,0.5915166621664648
Hindi,Manipuri,0.0,0.0,
Hindi,Marathi,0.0016913402271064842,2.7359331623254997e-05,1.617612540917381
Hindi,Nepali,0.00032836406847494196,1.9423281775969817e-06,0.5915166621664648
Hindi,Oriya,0.0014779279010981485,8.742189789802659e-06,0.5915166621664647
Hindi,Others,0.04901436292770307,0.0017918654362296244,3.6557966465312486
Hindi,Punjabi,0.0039204437297377616,0.00021498357299828123,5.483654091692867
Hindi,Sanskrit,1.1026603700484159e-05,6.522419815942779e-08,0.5915166621664648
Hindi,Santhali,0.0030468016402463377,0.00024423270788842305,8.016035722912259
Hindi,Sindhi,0.00012035139963439686,7.118985819880071e-07,0.5915166621664647
Hindi,Tamil,0.00013740705471828135,8.127856236508256e-07,0.5915166621664647
Hindi,Telugu,0.00011141746592575815,6.59052875514503e-07,0.5915166621664649
Hindi,Urdu,0.005182276376779252,0.00034390408400632335,6.6361586878555725
Kannada,Assamese,0.0,0.0,
Kannada,Bengali,0.0,0.0,
Kannada,Bodo,0.0,0.0,
Kannada,Dogri,0.0,0.0,
Kannada,English,1.6568188825394263e-05,9.800359752140936e-08,0.5915166621664648
Kannada,Gujarati,1.0434408933985467e-05,6.172126744311023e-08,0.5915166621664647
Kannada,Hindi,0.0006617986813097966,5.1178704345582066e-05,7.733273847613583
Kannada,Kannada,0.021885614253984928,0.0007637876462515481,3.4899072851586874
Kannada,Kashmiri,0.0,0.0,
Kannada,Konkani,0.00030209033143459123,1.7869146452295047e-06,0.5915166621664648
Kannada,Maithili,5.007367417311005e-05,2.9619412609289177e-07,0.5915166621664649
Kannada,Malayalam,0.000283445550964708,1.6766276621257867e-06,0.5915166621664648
Kannada,Manipuri,0.0,0.0,
Kannada,Marathi,0.00048136383137615917,2.847347268232867e-06,0.5915166621664648
Kannada,Nepali,0.0,0.0,
Kannada,Oriya,0.0,0.0,
Kannada,Others,0.002597982302358906,0.00016255624524724255,6.257018960431153
Kannada,Punjabi,3.434890429165978e-05,2.0317949215677948e-07,0.5915166621664647
Kannada,Sanskrit,0.0,0.0,
Kannada,Santhali,0.0,0.0,
Kannada,Sindhi,0.0,0.0,
Kannada,Tamil,0.0001939963512616678,7.559616028655284e-06,3.896782583533573
Kannada,Telugu,0.0016492747940638115,6.576006841367144e-05,3.987211145793279
Kannada,Urdu,0.002181994310293721,6.196793608052723e-05,2.8399678123902006
Kashmiri,Assamese,0.0,0.0,
Kashmiri,Bengali,0.0,0.0,
Kashmiri,Bodo,0.0,0.0,
Kashmiri,Dogri,0.0,0.0,
Kashmiri,English,0.0,0.0,
Kashmiri,Gujarati,0.0,0.0,
Kashmiri,Hindi,0.0,0.0,
Kashmiri,Kannada,0.0,0.0,
Kashmiri,Kashmiri,0.00040967150368108866,2.4232752044215416e-06,0.5915166621664648
Kashmiri,Konkani,0.0,0.0,
Kashmiri,Maithili,0.0,0.0,
Kashmiri,Malayalam,0.0,0.0,
Kashmiri,Manipuri,0.0,0.0,
Kashmiri,Marathi,0.0,0.0,
Kashmiri,Nepali,0.0,0.0,
Kashmiri,Oriya,0.0,0.0,
Kashmiri,Others,0.0,0.0,
Kashmiri,Punjabi,0.0,0.0,
Kashmiri,Sanskrit,0.0,0.0,
Kashmiri,Santhali,0.0,0.0,
Kashmiri,Sindhi,0.0,0.0,
Kashmiri,Tamil,0.0,0.0,
Kashmiri,Telugu,0.0,0.0,
Kashmiri,Urdu,0.0,0.0,
Konkani,Assamese,0.0,0.0,
Konkani,Bengali,0.0,0.0,
Konkani,Bodo,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Gujarati,0.0,0.0,
Konkani,Hindi,7.139005476476826e-06,4.222840690633685e-08,0.5915166621664648
Konkani,Kannada,0.0,0.0,
Konkani,Kashmiri,0.0,0.0,
Konkani,Konkani,0.0,0.0,
Konkani,Maithili,0.0,0.0,
Konkani,Malayalam,0.0,0.0,
Konkani,Manipuri,0.0,0.0,
Konkani,Marathi,3.7642480664241546e-05,2.2266154518177846e-07,0.5915166621664647
Konkani,Nepali,0.0,0.0,
Konkani,Oriya,2.831842778201649e-05,1.675082187942048e-07,0.5915166621664648
Konkani,Others,0.0,0.0,
Konkani,Punjabi,4.521523610235847e-06,2.6745565538335717e-08,0.5915166621664648
Konkani,Sanskrit,0.0,0.0,
Konkani,Santhali,0.0,0.0,
Konkani,Sindhi,0.0,0.0,
Konkani,Tamil,0.0,0.0,
Konkani,Telugu,0.0,0.0,
Konkani,Urdu,0.0,0.0,
Maithili,Assamese,0.0,0.0,
Maithili,Bengali,0.0,0.0,
Maithili,Bodo,0.0,0.0,
Maithili,Dogri,0.0,0.0,
Maithili,English,0.0,0.0,
Maithili,Gujarati,0.0,0.0,
Maithili,Hindi,3.646737272267269e-05,2.1571058590895732e-07,0.5915166621664648
Maithili,Kannada,0.0,0.0,
Maithili,Kashmiri,5.543828785200305e-05,3.2792670986440525e-07,0.5915166621664649
Maithili,Konkani,3.514613452865237e-05,2.0789524184441987e-07,0.5915166621664648
Maithili,Maithili,0.00020519464613273037,1.2137605217486155e-06,0.5915166621664647
Maithili,Malayalam,0.0,0.0,
Maithili,Manipuri,0.0,0.0,
Maithili,Marathi,0.0,0.0,
Maithili,Nepali,0.0,0.0,
Maithili,Oriya,7.413090140527183e-05,4.38496633626377e-07,0.5915166621664649
Maithili,Others,0.00046602231082897017,2.756599617966552e-06,0.5915166621664648
Maithili,Punjabi,0.0,0.0,
Maithili,Sanskrit,0.0,0.0,
Maithili,Santhali,0.0,0.0,
Maithili,Sindhi,2.2172844921980085e-05,1.311560721898431e-07,0.5915166621664648
Maithili,Tamil,0.0,0.0,
Maithili,Telugu,0.00011307324336988926,6.688470749849324e-07,0.5915166621664648
Maithili,Urdu,0.0,0.0,
Malayalam,Assamese,0.0,0.0,
Malayalam,Bengali,0.0,0.0,
Malayalam,Bodo,0.0,0.0,
Malayalam,Dogri,0.0,0.0,
Malayalam,English,3.8614636012133144e-05,2.2841200604669967e-07,0.5915166621664648
Malayalam,Gujarati,0.0,0.0,
Malayalam,Hindi,0.0,0.0,
Malayalam,Kannada,0.0,0.0,
Malayalam,Kashmiri,0.0,0.0,
Malayalam,Konkani,0.0,0.0,
Malayalam,Maithili,1.4439013676709867e-05,8.540917175023355e-08,0.5915166621664648
Malayalam,Malayalam,0.009927473203701919,0.00043338406805437196,4.365502269930728
Malayalam,Manipuri,0.0,0.0,
Malayalam,Marathi,0.0,0.0,
Malayalam,Nepali,0.0,0.0,
Malayalam,Oriya,8.78400311953937e-06,5.195884205729742e-08,0.5915166621664647
Malayalam,Others,6.071056065869179e-05,3.591130819908406e-07,0.5915166621664648
Malayalam,Punjabi,0.0,0.0,
Malayalam,Sanskrit,0.0,0.0,
Malayalam,Santhali,0.0,0.0,
Malayalam,Sindhi,0.0,0.0,
Malayalam,Tamil,7.260550474152252e-05,4.2947365819616836e-07,0.5915166621664648
Malayalam,Telugu,0.0,0.0,
Malayalam,Urdu,0.0,0.0,
Manipuri,Assamese,0.0,0.0,
Manipuri,Bengali,0.0,0.0,
Manipuri,Bodo,0.0,0.0,
Manipuri,Dogri,0.0,0.0,
Manipuri,English,0.0,0.0,
Manipuri,Gujarati,0.0,0.0,
Manipuri,Hindi,9.446394488928596e-07,5.587699737598731e-09,0.5915166621664647
Manipuri,Kannada,0.0,0.0,
Manipuri,Kashmiri,0.0,0.0,
Manipuri,Konkani,0.0,0.0,
Manipuri,Maithili,0.0,0.0,
Manipuri,Malayalam,0.0,0.0,
Manipuri,Manipuri,0.00035871962286702696,4.73148466618998e-05,13.189924287871712
Manipuri,Marathi,0.0,0.0,
Manipuri,Nepali,0.0,0.0,
Manipuri,Oriya,0.0,0.0,
Manipuri,Others,2.0361034425093864e-06,1.2043891121388007e-08,0.5915166621664648
Manipuri,Punjabi,0.0,0.0,
Manipuri,Sanskrit,0.0,0.0,
Manipuri,Santhali,0.0,0.0,
Manipuri,Sindhi,0.0,0.0,
Manipuri,Tamil,0.0,0.0,
Manipuri,Telugu,0.0001986918316277914,1.1752952904421237e-06,0.5915166621664647
Manipuri,Urdu,0.0,0.0,
Marathi,Assamese,0.0,0.0,
Marathi,Bengali,0.0,0.0,
Marathi,Bodo,0.0,0.0,
Marathi,Dogri,0.0,0.0,
Marathi,English,2.9949283787745027e-05,1.7715500380403156e-07,0.5915166621664648
Marathi,Gujarati,4.718132565047001e-05,2.790854026535503e-07,0.5915166621664648
Marathi,Hindi,0.004270234352025454,0.0001608652935939716,3.7671303336705653
Marathi,Kannada,0.00042370362554458357,2.5062775432996176e-06,0.5915166621664648
Marathi,Kashmiri,6.848206639515417e-06,4.050828333232382e-08,0.5915166621664648
Marathi,Konkani,0.00030840212421042547,3.460013914449935e-06,1.1219163691911334
Marathi,Maithili,4.612249339364747e-05,2.7282223343005173e-07,0.5915166621664648
Marathi,Malayalam,7.06256024313638e-06,4.1776220613696077e-08,0.5915166621664648
Marathi,Manipuri,0.0,0.0,
Marathi,Marathi,0.04454944043525011,0.0010409403438512868,2.3365957769194203
Marathi,Nepali,0.0,0.0,
Marathi,Oriya,0.0,0.0,
Marathi,Others,0.002846155375872268,0.00024724589275228534,8.687013184461557
Marathi,Punjabi,0.0,0.0,
Marathi,Sanskrit,0.0,0.0,
Marathi,Santhali,2.2157058908211884e-05,1.310626952881123e-07,0.5915166621664648
Marathi,Sindhi,3.9292411436606656e-05,2.3242116061452999e-07,0.5915166621664648
Marathi,Tamil,2.5038518004687748e-05,1.481070059572783e-07,0.5915166621664648
Marathi,Telugu,0.00046359217825113095,2.7422249788558975e-06,0.5915166621664648
Marathi,Urdu,0.0007298846905053519,4.317389558941289e-06,0.5915166621664647
Nepali,Assamese,0.0,0.0,
Nepali,Bengali,1.8326392650525974e-06,1.0840366610191156e-08,0.5915166621664648
Nepali,Bodo,0.0,0.0,
Nepali,Dogri,0.0,0.0,
Nepali,English,1.1395163271933362e-06,6.740428943455915e-09,0.5915166621664649
Nepali,Gujarati,0.0,0.0,
Nepali,Hindi,0.0,0.0,
Nepali,Kannada,0.0,0.0,
Nepali,Kashmiri,0.0,0.0,
Nepali,Konkani,0.0,0.0,
Nepali,Maithili,0.0,0.0,
Nepali,Malayalam,0.0,0.0,
Nepali,Manipuri,0.0,0.0,
Nepali,Marathi,0.0,0.0,
Nepali,Nepali,0.00022562302690822886,2.3420858188947006e-05,10.38052654017151
Nepali,Oriya,0.0,0.0,
Nepali,Others,0.0,0.0,
Nepali,Punjabi,0.0,0.0,
Nepali,Sanskrit,0.0,0.0,
Nepali,Santhali,0.0,0.0,
Nepali,Sindhi,0.0,0.0,
Nepali,Tamil,0.0,0.0,
Nepali,Telugu,0.0,0.0,
Nepali,Urdu,0.0,0.0,
Oriya,Assamese,0.0,0.0,
Oriya,Bengali,0.00037270584835715864,2.204617193901471e-06,0.5915166621664649
Oriya,Bodo,0.0,0.0,
Oriya,Dogri,0.0,0.0,
Oriya,English,8.087262553524897e-06,4.7837505517248874e-08,0.5915166621664647
Oriya,Gujarati,2.0536105702787013e-05,1.2147448699210278e-07,0.5915166621664649
Oriya,Hindi,0.0003424200520675818,2.025471662578831e-06,0.5915166621664648
Oriya,Kannada,0.0,0.0,
Oriya,Kashmiri,0.0,0.0,
Oriya,Konkani,0.0,0.0,
Oriya,Maithili,0.0,0.0,
Oriya,Malayalam,0.0,0.0,
Oriya,Manipuri,2.5077471455328723e-05,1.4833742210830844e-07,0.5915166621664648
Oriya,Marathi,0.0,0.0,
Oriya,Nepali,0.0,0.0,
Oriya,Oriya,0.024875581914474466,0.0006524705095816306,2.62293566367577
Oriya,Others,0.00285893029886843,0.00014132917746620865,4.943428579638581
Oriya,Punjabi,0.0,0.0,
Oriya,Sanskrit,0.0,0.0,
Oriya,Santhali,0.0011928698746020766,7.056024066235499e-06,0.5915166621664649
Oriya,Sindhi,0.0,0.0,
Oriya,Tamil,1.0475774136729914e-05,6.19659495096826e-08,0.5915166621664649
Oriya,Telugu,0.00021291060848741572,1.2594017247230712e-06,0.5915166621664647
Oriya,Urdu,7.921008787688843e-05,4.685408679084941e-07,0.5915166621664649
Others,Assamese,7.910587095265949e-05,4.679244074368824e-07,0.5915166621664647
Others,Bengali,4.989955297957887e-05,2.951641702207917e-07,0.5915166621664648
Others,Bodo,0.0,0.0,
Others,Dogri,0.0,0.0,
Others,English,1.5969599261651507e-05,9.44628405138814e-08,0.5915166621664647
Others,Gujarati,0.0,0.0,
Others,Hindi,0.0002483618296571577,1.4691016048835802e-06,0.5915166621664648
Others,Kannada,2.653142909843723e-05,1.5693782382813807e-07,0.5915166621664647
Others,Kashmiri,0.0,0.0,
Others,Konkani,0.0,0.0,
Others,Maithili,0.00016568693100834077,9.800658039465905e-07,0.5915166621664647
Others,Malayalam,2.482061985630865e-05,1.468181021030637e-07,0.5915166621664647
Others,Manipuri,1.7825771380562254e-06,1.0544240787572679e-08,0.5915166621664648
Others,Marathi,4.808332093716961e-05,2.844208550663346e-07,0.5915166621664649
Others,Nepali,0.0,0.0,
Others,Oriya,0.0,0.0,
Others,Others,0.0007071583302047751,4.6957183105748904e-05,6.640264435851487
Others,Punjabi,2.3939562962871037e-06,1.41606503775214e-08,0.5915166621664648
Others,Sanskrit,0.0,0.0,
Others,Santhali,6.505814578388915e-05,3.8482977240825374e-07,0.5915166621664648
Others,Sindhi,0.0,0.0,
Others,Tamil,0.0,0.0,
Others,Telugu,0.0,0.0,
Others,Urdu,0.0003427497678134857,2.027421986153639e-06,0.5915166621664649
Punjabi,Assamese,0.0,0.0,
Punjabi,Bengali,0.0,0.0,
Punjabi,Bodo,0.0,0.0,
Punjabi,Dogri,0.0,0.0,
Punjabi,English,1.484236094516677e-05,8.779503804954943e-08,0.5915166621664648
Punjabi,Gujarati,0.0,0.0,
Punjabi,Hindi,0.0009547215958529438,5.647337316771738e-06,0.5915166621664647
Punjabi,Kannada,0.0,0.0,
Punjabi,Kashmiri,4.3077035154135314e-05,2.548078405040159e-07,0.5915166621664648
Punjabi,Konkani,0.0,0.0,
Punjabi,Maithili,0.0,0.0,
Punjabi,Malayalam,0.0,0.0,
Punjabi,Manipuri,0.0,0.0,
Punjabi,Marathi,1.401589734934418e-05,8.290636817351871e-08,0.5915166621664648
Punjabi,Nepali,1.4635681098238682e-06,8.657249231762964e-09,0.5915166621664647
Punjabi,Oriya,0.0,0.0,
Punjabi,Others,7.419404546034462e-05,4.388701412333e-07,0.5915166621664648
Punjabi,Punjabi,0.009993539717656947,0.000658894229383733,6.59320168828243
Punjabi,Sanskrit,0.0,0.0,
Punjabi,Santhali,0.0,0.0,
Punjabi,Sindhi,0.0,0.0,
Punjabi,Tamil,0.0,0.0,
Punjabi,Telugu,0.0,0.0,
Punjabi,Urdu,0.0,0.0,
Sanskrit,Assamese,0.0,0.0,
Sanskrit,Bengali,0.0,0.0,
Sanskrit,Bodo,0.0,0.0,
Sanskrit,Dogri,0.0,0.0,
Sanskrit,English,0.0,0.0,
Sanskrit,Gujarati,0.0,0.0,
Sanskrit,Hindi,4.361997171100546e-05,2.5801940070289565e-07,0.5915166621664647
Sanskrit,Kannada,0.0,0.0,
Sanskrit,Kashmiri,0.0,0.0,
Sanskrit,Konkani,0.0,0.0,
Sanskrit,Maithili,0.0,0.0,
Sanskrit,Malayalam,0.0,0.0,
Sanskrit,Manipuri,2.0993205809792577e-07,1.2417831028782142e-09,0.5915166621664648
Sanskrit,Marathi,0.0,0.0,
Sanskrit,Nepali,1.3762699920177854e-06,8.140866319182277e-09,0.5915166621664649
Sanskrit,Oriya,3.728744152125121e-05,2.2056142949377765e-07,0.5915166621664648
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,
Sanskrit,Sanskrit,0.0,0.0,
Sanskrit,Santhali,0.0,0.0,
Sanskrit,Sindhi,0.0,0.0,
Sanskrit,Tamil,0.0,0.0,
Sanskrit,Telugu,5.990883579277909e-05,3.543707458242353e-07,0.5915166621664649
Sanskrit,Urdu,0.0,0.0,
Sindhi,Assamese,0.0,0.0,
Sindhi,Bengali,0.0,0.0,
Sindhi,Bodo,0.0,0.0,
Sindhi,Dogri,0.0,0.0,
Sindhi,English,0.0,0.0,
Sindhi,Gujarati,0.0,0.0,
Sindhi,Hindi,0.0,0.0,
Sindhi,Kannada,0.0,0.0,
Sindhi,Kashmiri,0.0,0.0,
Sindhi,Konkani,0.0,0.0,
Sindhi,Maithili,0.0,0.0,
Sindhi,Malayalam,0.0,0.0,
Sindhi,Manipuri,0.0,0.0,
Sindhi,Marathi,0.0,0.0,
Sindhi,Nepali,0.0,0.0,
Sindhi,Oriya,0.0,0.0,
Sindhi,Others,0.0,0.0,
Sindhi,Punjabi,0.0,0.0,
Sindhi,Sanskrit,0.0,0.0,
Sindhi,Santhali,0.0,0.0,
Sindhi,Sindhi,3.9388150686774896e-05,2.3298747423150834e-07,0.5915166621664648
Sindhi,Tamil,5.559892515877389e-06,3.288769062996102e-08,0.5915166621664649
Sindhi,Telugu,0.0,0.0,
Sindhi,Urdu,0.0,0.0,
Tamil,Assamese,0.0,0.0,
Tamil,Bengali,0.0,0.0,
Tamil,Bodo,0.0,0.0,
Tamil,Dogri,0.0,0.0,
Tamil,English,0.0,0.0,
Tamil,Gujarati,0.0,0.0,
Tamil,Hindi,0.0,0.0,
Tamil,Kannada,0.0003867241026460585,3.283046722612773e-05,8.489377052398298
Tamil,Kashmiri,0.0,0.0,
Tamil,Konkani,0.0,0.0,
Tamil,Maithili,0.0,0.0,
Tamil,Malayalam,3.589008696917729e-05,2.1229584448871885e-07,0.5915166621664648
Tamil,Manipuri,0.0,0.0,
Tamil,Marathi,0.0,0.0,
Tamil,Nepali,0.0,0.0,
Tamil,Oriya,0.0,0.0,
Tamil,Others,0.00014560556847300366,2.1208933211907706e-06,1.4566017930722202
Tamil,Punjabi,0.0,0.0,
Tamil,Sanskrit,0.0,0.0,
Tamil,Santhali,0.0,0.0,
Tamil,Sindhi,0.0,0.0,
Tamil,Tamil,0.028488807452763564,0.0009536647024255938,3.347506574316375
Tamil,Telugu,0.002877807411457614,5.051161199224823e-05,1.755211686200503
Tamil,Urdu,0.0005877339751914253,3.4765443924705977e-06,0.5915166621664648
Telugu,Assamese,0.0,0.0,
Telugu,Bengali,0.0,0.0,
Telugu,Bodo,0.0,0.0,
Telugu,Dogri,0.0,0.0,
Telugu,English,2.2754296429108754e-05,1.3459545473692721e-07,0.5915166621664649
Telugu,Gujarati,0.0,0.0,
Telugu,Hindi,0.0005416013962889815,6.705055778312475e-05,12.380056300177756
Telugu,Kannada,0.00020451036628591718,1.2097128924388683e-06,0.5915166621664647
Telugu,Kashmiri,0.0,0.0,
Telugu,Konkani,0.0,0.0,
Telugu,Maithili,0.0,0.0,
Telugu,Malayalam,0.0,0.0,
Telugu,Manipuri,0.0,0.0,
Telugu,Marathi,0.0003937351939068048,2.3290092767721894e-06,0.5915166621664647
Telugu,Nepali,0.0,0.0,
Telugu,Oriya,0.0,0.0,
Telugu,Others,0.002148376879452536,0.0002208739007363063,10.280966195865545
Telugu,Punjabi,0.0,0.0,
Telugu,Sanskrit,2.5322520085721186e-05,1.4978692558749055e-07,0.5915166621664646
Telugu,Santhali,0.0,0.0,
Telugu,Sindhi,0.0,0.0,
Telugu,Tamil,0.0003083880373856392,1.824166625264203e-06,0.5915166621664649
Telugu,Telugu,0.026223415777899255,0.0008726603554585862,3.32779056263926
Telugu,Urdu,0.002864603616816568,9.910445608813231e-05,3.459621970255941
Urdu,Assamese,0.0,0.0,
Urdu,Bengali,0.0002997432215958292,1.773031099453879e-06,0.5915166621664649
Urdu,Bodo,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Gujarati,9.641932771972602e-05,5.703363890110683e-07,0.5915166621664648
Urdu,Hindi,0.008967870294674938,0.00023999945108327936,2.676214565968795
Urdu,Kannada,4.447976133589425e-05,2.631051995936914e-07,0.5915166621664648
Urdu,Kashmiri,0.00042240575576677793,6.488152625520702e-05,15.360000513589103
Urdu,Konkani,0.0,0.0,
Urdu,Maithili,0.0,0.0,
Urdu,Malayalam,0.0,0.0,
Urdu,Manipuri,0.0,0.0,
Urdu,Marathi,0.0,0.0,
Urdu,Nepali,0.0,0.0,
Urdu,Oriya,0.0,0.0,
Urdu,Others,0.0010748526125034612,7.229082636886757e-06,0.6725650152209569
Urdu,Punjabi,6.512947517943435e-05,4.275983517394799e-05,65.65358473432022
Urdu,Sanskrit,0.0,0.0,
Urdu,Santhali,0.0,0.0,
Urdu,Sindhi,0.0,0.0,
Urdu,Tamil,0.0,0.0,
Urdu,Telugu,0.00010246895207940296,6.061209250970386e-07,0.5915166621664647
Urdu,Urdu,0.0035235004670329537,0.00010243238469769439,2.907119940981588


==> India-Rural-Female.csv <==
medium_instruction,lang_home,estimate,se,cv
Assamese,Assamese,0.002236965224126745,8.720548117156727e-05,3.8983834094072742
Assamese,Bengali,0.0013842682954710525,5.396408557232838e-05,3.8983834094072742
Assamese,Dogri,0.0,0.0,
Assamese,English,0.0,0.0,
Assamese,Gujarati,0.0,0.0,
Assamese,Hindi,0.0,0.0,
Assamese,Kannada,0.0,0.0,
Assamese,Kashmiri,0.0,0.0,
Assamese,Maithili,0.0,0.0,
Assamese,Malayalam,0.0,0.0,
Assamese,Manipuri,0.0,0.0,
Assamese,Marathi,0.0,0.0,
Assamese,Nepali,2.733501758991467e-05,1.0656237906837933e-06,3.898383409407273
Assamese,Oriya,0.0,0.0,
Assamese,Others,0.0,0.0,
Assamese,Punjabi,0.0,0.0,
Assamese,Santhali,0.0,0.0,
Assamese,Tamil,0.0,0.0,
Assamese,Telugu,0.0,0.0,
Assamese,Urdu,0.0,0.0,
Bengali,Assamese,0.0,0.0,
Bengali,Bengali,0.11116904860559239,0.004359535968612474,3.9215375352174844
Bengali,Dogri,0.0,0.0,
Bengali,English,0.0,0.0,
Bengali,Gujarati,0.0,0.0,
Bengali,Hindi,0.0,0.0,
Bengali,Kannada,0.0,0.0,
Bengali,Kashmiri,0.0,0.0,
Bengali,Maithili,0.0,0.0,
Bengali,Malayalam,0.0,0.0,
Bengali,Manipuri,0.0,0.0,
Bengali,Marathi,0.0,0.0,
Bengali,Nepali,0.0,0.0,
Bengali,Oriya,0.0,0.0,
Bengali,Others,0.000757670529016693,2.9536902201155082e-05,3.898383409407274
Bengali,Punjabi,0.0,0.0,
Bengali,Santhali,0.0,0.0,
Bengali,Tamil,0.0,0.0,
Bengali,Telugu,0.0,0.0,
Bengali,Urdu,0.0,0.0,
Dogri,Assamese,0.0,0.0,
Dogri,Bengali,0.0,0.0,
Dogri,Dogri,0.0,0.0,
Dogri,English,0.0,0.0,
Dogri,Gujarati,0.0,0.0,
Dogri,Hindi,0.00718322650788161,0.00028002971044340213,3.898383409407273
Dogri,Kannada,0.0,0.0,
Dogri,Kashmiri,0.0,0.0,
Dogri,Maithili,0.0,0.0,
Dogri,Malayalam,0.0,0.0,
Dogri,Manipuri,0.0,0.0,
Dogri,Marathi,0.0,0.0,
Dogri,Nepali,0.0,0.0,
Dogri,Oriya,0.0,0.0,
Dogri,Others,0.0,0.0,
Dogri,Punjabi,0.0,0.0,
Dogri,Santhali,0.0,0.0,
Dogri,Tamil,0.0,0.0,
Dogri,Telugu,0.0,0.0,
Dogri,Urdu,0.0,0.0,
English,Assamese,5.37870599829274e-05,2.096825822782381e-06,3.898383409407274
English,Bengali,0.005526240666250189,0.00021543404929701536,3.898383409407274
English,Dogri,0.004532142533361121,0.00017668029261124046,3.898383409407274
English,English,0.0003884752561695423,1.5144254936165842e-05,3.898383409407274
English,Gujarati,0.00566564587291202,0.0002208685987453701,3.898383409407274
English,Hindi,0.06860800841182392,0.0026304381841835396,3.834010409388606
English,Kannada,0.005784597179035658,0.00022550577672856726,3.898383409407274
English,Kashmiri,0.003945819938244378,0.00015382318983760316,3.898383409407274
English,Maithili,0.00037866780369514094,1.4761922836018277e-05,3.898383409407274
English,Malayalam,0.00779349938233348,0.0003329141948961564,4.271690784383913
English,Manipuri,0.0,0.0,
English,Marathi,0.0027807561557360127,0.0001084045366312842,3.898383409407273
English,Nepali,4.779568422157358e-05,1.8632590241065146e-06,3.8983834094072742
English,Oriya,0.003530770849999491,0.0001376429850405683,3.898383409407273
English,Others,0.014740807434875795,0.0013281909765827963,9.010300029022716
English,Punjabi,0.0012257319595430105,4.77837313546274e-05,3.898383409407274
English,Santhali,0.0015439311859606593,6.0188357206155314e-05,3.8983834094072742
English,Tamil,0.017718118605707604,0.0010281548537252043,5.8028444024186685
English,Telugu,0.024524737585353517,0.0009560683012280915,3.898383409407274
English,Urdu,0.0005859978226305273,2.2844441896916337e-05,3.898383409407274
Gujarati,Assamese,0.0,0.0,
Gujarati,Bengali,0.0,0.0,
Gujarati,Dogri,0.0,0.0,
Gujarati,English,0.0,0.0,
Gujarati,Gujarati,0.03602172250246593,0.0055359816606655845,15.368453466617565
Gujarati,Hindi,0.0,0.0,
Gujarati,Kannada,0.0,0.0,
Gujarati,Kashmiri,0.0,0.0,
Gujarati,Maithili,0.0,0.0,
Gujarati,Malayalam,0.0,0.0,
Gujarati,Manipuri,0.0,0.0,
Gujarati,Marathi,0.0,0.0,
Gujarati,Nepali,0.0,0.0,
Gujarati,Oriya,0.0,0.0,
Gujarati,Others,0.0,0.0,
Gujarati,Punjabi,0.0,0.0,
Gujarati,Santhali,0.0,0.0,
Gujarati,Tamil,0.0,0.0,
Gujarati,Telugu,0.0,0.0,
Gujarati,Urdu,0.0,0.0,
Hindi,Assamese,0.0,0.0,
Hindi,Bengali,0.012211249265041557,0.0004760413154297477,3.898383409407274
Hindi,Dogri,0.0,0.0,
Hindi,English,0.0,0.0,
Hindi,Gujarati,0.0,0.0,
Hindi,Hindi,0.6993446720474839,0.021125588022049294,3.020769138084592
Hindi,Kannada,0.0,0.0,
Hindi,Kashmiri,0.0,0.0,
Hindi,Maithili,0.005381324476462863,0.0002097846605968011,3.8983834094072742
Hindi,Malayalam,0.0,0.0,
Hindi,Manipuri,0.0,0.0,
Hindi,Marathi,0.0,0.0,
Hindi,Nepali,0.0,0.0,
Hindi,Oriya,5.143584250458696e-05,2.0051663506876726e-06,3.898383409407273
Hindi,Others,0.12162550814799702,0.006344363119119924,5.2163096506038364
Hindi,Punjabi,0.009814739557060807,0.0003826161785689914,3.898383409407274
Hindi,Santhali,0.0,0.0,
Hindi,Tamil,0.0,0.0,
Hindi,Telugu,0.0,0.0,
Hindi,Urdu,0.0,0.0,
Kannada,Assamese,0.0,0.0,
Kannada,Bengali,0.0,0.0,
Kannada,Dogri,0.0,0.0,
Kannada,English,0.0,0.0,
Kannada,Gujarati,0.0,0.0,
Kannada,Hindi,0.0,0.0,
Kannada,Kannada,0.013777244681784572,0.0005370898209481357,3.898383409407274
Kannada,Kashmiri,0.0,0.0,
Kannada,Maithili,0.0,0.0,
Kannada,Malayalam,0.0,0.0,
Kannada,Manipuri,0.0,0.0,
Kannada,Marathi,0.0,0.0,
Kannada,Nepali,0.0,0.0,
Kannada,Oriya,0.0,0.0,
Kannada,Others,0.0,0.0,
Kannada,Punjabi,0.0,0.0,
Kannada,Santhali,0.0,0.0,
Kannada,Tamil,0.0,0.0,
Kannada,Telugu,0.00032101730434492615,1.2514485333909055e-05,3.898383409407274
Kannada,Urdu,0.0,0.0,
Malayalam,Assamese,0.0,0.0,
Malayalam,Bengali,0.0,0.0,
Malayalam,Dogri,0.0,0.0,
Malayalam,English,0.0,0.0,
Malayalam,Gujarati,0.0,0.0,
Malayalam,Hindi,0.0,0.0,
Malayalam,Kannada,0.0,0.0,
Malayalam,Kashmiri,0.0,0.0,
Malayalam,Maithili,0.0,0.0,
Malayalam,Malayalam,0.0015754104357965698,6.14155390591643e-05,3.898383409407273
Malayalam,Manipuri,0.0,0.0,
Malayalam,Marathi,0.0,0.0,
Malayalam,Nepali,0.0,0.0,
Malayalam,Oriya,0.0,0.0,
Malayalam,Others,0.0,0.0,
Malayalam,Punjabi,0.0,0.0,
Malayalam,Santhali,0.0,0.0,
Malayalam,Tamil,0.0,0.0,
Malayalam,Telugu,0.0,0.0,
Malayalam,Urdu,0.0,0.0,
Manipuri,Assamese,0.0,0.0,
Manipuri,Bengali,0.0,0.0,
Manipuri,Dogri,0.0,0.0,
Manipuri,English,0.0,0.0,
Manipuri,Gujarati,0.0,0.0,
Manipuri,Hindi,0.0,0.0,
Manipuri,Kannada,0.0,0.0,
Manipuri,Kashmiri,0.0,0.0,
Manipuri,Maithili,0.0,0.0,
Manipuri,Malayalam,0.0,0.0,
Manipuri,Manipuri,0.0006195542631595326,2.41526006072867e-05,3.898383409407274
Manipuri,Marathi,0.0,0.0,
Manipuri,Nepali,0.0,0.0,
Manipuri,Oriya,0.0,0.0,
Manipuri,Others,0.0,0.0,
Manipuri,Punjabi,0.0,0.0,
Manipuri,Santhali,0.0,0.0,
Manipuri,Tamil,0.0,0.0,
Manipuri,Telugu,0.0,0.0,
Manipuri,Urdu,0.0,0.0,
Marathi,Assamese,0.0,0.0,
Marathi,Bengali,0.0,0.0,
Marathi,Dogri,0.0,0.0,
Marathi,English,0.0,0.0,
Marathi,Gujarati,0.0,0.0,
Marathi,Hindi,0.0,0.0,
Marathi,Kannada,0.0,0.0,
Marathi,Kashmiri,0.0,0.0,
Marathi,Maithili,0.0,0.0,
Marathi,Malayalam,0.0,0.0,
Marathi,Manipuri,0.0,0.0,
Marathi,Marathi,0.024041712939134107,0.0009372381485565259,3.898383409407274
Marathi,Nepali,0.0,0.0,
Marathi,Oriya,0.0,0.0,
Marathi,Others,0.0016986514451756542,6.621994612238459e-05,3.898383409407274
Marathi,Punjabi,0.0,0.0,
Marathi,Santhali,0.0,0.0,
Marathi,Tamil,0.0,0.0,
Marathi,Telugu,0.0,0.0,
Marathi,Urdu,0.0,0.0,
Nepali,Assamese,0.0,0.0,
Nepali,Bengali,0.0,0.0,
Nepali,Dogri,0.0,0.0,
Nepali,English,0.00010549692927275978,4.112674788203393e-06,3.898383409407274
Nepali,Gujarati,0.0,0.0,
Nepali,Hindi,0.0,0.0,
Nepali,Kannada,0.0,0.0,
Nepali,Kashmiri,0.0,0.0,
Nepali,Maithili,0.0,0.0,
Nepali,Malayalam,0.0,0.0,
Nepali,Manipuri,0.0,0.0,
Nepali,Marathi,0.0,0.0,
Nepali,Nepali,0.0,0.0,
Nepali,Oriya,0.0,0.0,
Nepali,Others,0.0,0.0,
Nepali,Punjabi,0.0,0.0,
Nepali,Santhali,0.0,0.0,
Nepali,Tamil,0.0,0.0,
Nepali,Telugu,0.0,0.0,
Nepali,Urdu,0.0,0.0,
Oriya,Assamese,0.0,0.0,
Oriya,Bengali,0.0,0.0,
Oriya,Dogri,0.0,0.0,
Oriya,English,0.0,0.0,
Oriya,Gujarati,0.0,0.0,
Oriya,Hindi,0.0,0.0,
Oriya,Kannada,0.0,0.0,
Oriya,Kashmiri,0.0,0.0,
Oriya,Maithili,0.0,0.0,
Oriya,Malayalam,0.0,0.0,
Oriya,Manipuri,0.0,0.0,
Oriya,Marathi,0.0,0.0,
Oriya,Nepali,0.0,0.0,
Oriya,Oriya,0.0004226846247177128,1.647786728411071e-05,3.898383409407274
Oriya,Others,0.010130783782710538,0.00039493679422811023,3.898383409407274
Oriya,Punjabi,0.0,0.0,
Oriya,Santhali,0.0,0.0,
Oriya,Tamil,0.0,0.0,
Oriya,Telugu,0.0,0.0,
Oriya,Urdu,0.0,0.0,
Others,Assamese,0.0,0.0,
Others,Bengali,0.0,0.0,
Others,Dogri,0.0,0.0,
Others,English,0.0,0.0,
Others,Gujarati,0.0,0.0,
Others,Hindi,0.0,0.0,
Others,Kannada,0.0,0.0,
Others,Kashmiri,0.0,0.0,
Others,Maithili,0.0,0.0,
Others,Malayalam,0.0,0.0,
Others,Manipuri,0.0,0.0,
Others,Marathi,0.0,0.0,
Others,Nepali,0.0,0.0,
Others,Oriya,0.0,0.0,
Others,Others,4.06371573378781e-05,1.5841921997145705e-06,3.898383409407274
Others,Punjabi,0.0,0.0,
Others,Santhali,0.0,0.0,
Others,Tamil,0.0,0.0,
Others,Telugu,0.0,0.0,
Others,Urdu,0.0,0.0,
Punjabi,Assamese,0.0,0.0,
Punjabi,Bengali,0.0,0.0,
Punjabi,Dogri,0.0,0.0,
Punjabi,English,0.0,0.0,
Punjabi,Gujarati,0.0,0.0,
Punjabi,Hindi,0.0,0.0,
Punjabi,Kannada,0.0,0.0,
Punjabi,Kashmiri,0.0,0.0,
Punjabi,Maithili,0.0,0.0,
Punjabi,Malayalam,0.0,0.0,
Punjabi,Manipuri,0.0,0.0,
Punjabi,Marathi,0.0,0.0,
Punjabi,Nepali,0.0,0.0,
Punjabi,Oriya,0.0,0.0,
Punjabi,Others,0.0,0.0,
Punjabi,Punjabi,0.003507774589842629,0.0018335434712778867,52.270846495873215
Punjabi,Santhali,0.0,0.0,
Punjabi,Tamil,0.0,0.0,
Punjabi,Telugu,0.0,0.0,
Punjabi,Urdu,0.0,0.0,
Tamil,Assamese,0.0,0.0,
Tamil,Bengali,0.0,0.0,
Tamil,Dogri,0.0,0.0,
Tamil,English,0.0,0.0,
Tamil,Gujarati,0.0,0.0,
Tamil,Hindi,0.0,0.0,
Tamil,Kannada,0.0,0.0,
Tamil,Kashmiri,0.0,0.0,
Tamil,Maithili,0.0,0.0,
Tamil,Malayalam,0.0,0.0,
Tamil,Manipuri,0.0,0.0,
Tamil,Marathi,0.0,0.0,
Tamil,Nepali,0.0,0.0,
Tamil,Oriya,0.0,0.0,
Tamil,Others,0.0,0.0,
Tamil,Punjabi,0.0,0.0,
Tamil,Santhali,0.0,0.0,
Tamil,Tamil,0.0027456096832432376,0.00010703439237863398,3.8983834094072742
Tamil,Telugu,0.0,0.0,
Tamil,Urdu,0.0,0.0,
Telugu,Assamese,0.0,0.0,
Telugu,Bengali,0.0,0.0,
Telugu,Dogri,0.0,0.0,
Telugu,English,0.0,0.0,
Telugu,Gujarati,0.0,0.0,
Telugu,Hindi,0.0005214391418547423,2.0327696996220932e-05,3.898383409407274
Telugu,Kannada,0.0,0.0,
Telugu,Kashmiri,0.0,0.0,
Telugu,Maithili,0.0,0.0,
Telugu,Malayalam,0.0,0.0,
Telugu,Manipuri,0.0,0.0,
Telugu,Marathi,0.0,0.0,
Telugu,Nepali,0.0,0.0,
Telugu,Oriya,0.0,0.0,
Telugu,Others,0.0,0.0,
Telugu,Punjabi,0.0,0.0,
Telugu,Santhali,0.0,0.0,
Telugu,Tamil,0.0,0.0,
Telugu,Telugu,0.032798103539782617,0.0012785958269951052,3.898383409407274
Telugu,Urdu,0.0,0.0,


==> India-Rural-Male.csv <==
medium_instruction,lang_home,estimate,se,cv
Assamese,Assamese,0.01722931016565846,0.0006791599381004778,3.9418870028481026
Assamese,Bengali,0.008879932117443708,0.0007329709898046742,8.254240912099188
Assamese,Bodo,0.0016544696227392512,2.0261790817329727e-05,1.2246698602893018
Assamese,Dogri,0.0,0.0,
Assamese,English,0.0002143575145266379,1.4220832173867126e-06,0.6634165452641467
Assamese,Gujarati,0.0,0.0,
Assamese,Hindi,0.000865816566519341,5.7439703539272655e-06,0.6634165452641467
Assamese,Kannada,0.0,0.0,
Assamese,Kashmiri,6.622603847484416e-06,4.3935449651511575e-08,0.6634165452641467
Assamese,Konkani,0.0,0.0,
Assamese,Maithili,0.0,0.0,
Assamese,Malayalam,7.649752149590855e-05,5.074972143208545e-07,0.6634165452641467
Assamese,Manipuri,0.0,0.0,
Assamese,Marathi,6.381395866238169e-06,4.233523599542633e-08,0.6634165452641467
Assamese,Nepali,0.0007276912861361159,4.827624390672457e-06,0.6634165452641467
Assamese,Oriya,0.0,0.0,
Assamese,Others,0.0036834487617518007,0.0001534244282302668,4.16523856184442
Assamese,Punjabi,0.0,0.0,
Assamese,Sanskrit,0.0,0.0,
Assamese,Santhali,0.0002747434510442106,1.8226935112569938e-06,0.6634165452641466
Assamese,Sindhi,0.0,0.0,
Assamese,Tamil,7.878977407165914e-06,5.227043971676275e-08,0.6634165452641467
Assamese,Telugu,0.0,0.0,
Assamese,Urdu,0.0,0.0,
Bengali,Assamese,7.818908438027735e-06,5.187193223693045e-08,0.6634165452641467
Bengali,Bengali,0.07043815376792872,0.001605268686520171,2.2789760955532987
Bengali,Bodo,0.00021982032121740868,1.4583243808090825e-06,0.6634165452641466
Bengali,Dogri,0.0,0.0,
Bengali,English,9.201473438134086e-05,6.104409719666725e-07,0.6634165452641467
Bengali,Gujarati,0.0,0.0,
Bengali,Hindi,0.00034598597341241007,2.29532819191114e-06,0.6634165452641467
Bengali,Kannada,0.0,0.0,
Bengali,Kashmiri,2.2227072088949375e-05,1.4745807376587935e-07,0.6634165452641467
Bengali,Konkani,0.0,0.0,
Bengali,Maithili,0.0,0.0,
Bengali,Malayalam,0.0,0.0,
Bengali,Manipuri,0.0006134917350785989,4.070005674339512e-06,0.6634165452641467
Bengali,Marathi,0.0,0.0,
Bengali,Nepali,0.0001686346722936655,1.1187503170481507e-06,0.6634165452641466
Bengali,Oriya,3.243475772210148e-05,2.1517754914476164e-07,0.6634165452641465
Bengali,Others,0.0028640074589673043,0.00012722306384426894,4.442134514906001
Bengali,Punjabi,0.0,0.0,
Bengali,Sanskrit,0.0,0.0,
Bengali,Santhali,0.0018946451426866374,1.2569389350626651e-05,0.6634165452641466
Bengali,Sindhi,3.8042403125526985e-05,2.523795965508309e-07,0.6634165452641467
Bengali,Tamil,0.0,0.0,
Bengali,Telugu,8.426785692268488e-05,5.590469051646101e-07,0.6634165452641467
Bengali,Urdu,0.0,0.0,
Bodo,Assamese,1.0599221388026058e-05,7.031698835734101e-08,0.6634165452641467
Bodo,Bengali,0.0,0.0,
Bodo,Bodo,0.0012316563181202073,8.171011795200667e-06,0.6634165452641467
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Gujarati,0.0,0.0,
Bodo,Hindi,4.229901455928427e-05,2.8061866106998207e-07,0.6634165452641466
Bodo,Kannada,0.0,0.0,
Bodo,Kashmiri,0.0,0.0,
Bodo,Konkani,0.0,0.0,
Bodo,Maithili,0.0,0.0,
Bodo,Malayalam,0.0,0.0,
Bodo,Manipuri,0.0,0.0,
Bodo,Marathi,5.578646590738104e-07,3.700966448477083e-09,0.6634165452641467
Bodo,Nepali,0.0,0.0,
Bodo,Oriya,0.0,0.0,
Bodo,Others,2.867081540246545e-05,1.9020693304209714e-07,0.6634165452641467
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
Bodo,Santhali,0.0,0.0,
Bodo,Sindhi,0.0,0.0,
Bodo,Tamil,0.0,0.0,
Bodo,Telugu,0.0,0.0,
Bodo,Urdu,0.0,0.0,
Dogri,Assamese,0.0,0.0,
Dogri,Bengali,0.0,0.0,
Dogri,Bodo,0.0,0.0,
Dogri,Dogri,0.0,0.0,
Dogri,English,0.0,0.0,
Dogri,Gujarati,0.0,0.0,
Dogri,Hindi,0.0,0.0,
Dogri,Kannada,0.0,0.0,
Dogri,Kashmiri,0.0,0.0,
Dogri,Konkani,0.0,0.0,
Dogri,Maithili,6.992804761595496e-06,4.6391423766443586e-08,0.6634165452641466
Dogri,Malayalam,0.0,0.0,
Dogri,Manipuri,0.0,0.0,
Dogri,Marathi,0.0,0.0,
Dogri,Nepali,1.0927374023740414e-06,7.249400723639042e-09,0.6634165452641466
Dogri,Oriya,0.0,0.0,
Dogri,Others,0.0,0.0,
Dogri,Punjabi,0.0,0.0,
Dogri,Sanskrit,0.0,0.0,
Dogri,Santhali,0.0,0.0,
Dogri,Sindhi,0.0,0.0,
Dogri,Tamil,0.0,0.0,
Dogri,Telugu,0.0,0.0,
Dogri,Urdu,0.0,0.0,
English,Assamese,0.003271155501405428,0.00027285419661221913,8.341217545145419
English,Bengali,0.004223001628610012,0.00021911089736965385,5.188510842269638
English,Bodo,0.0004223635899962155,2.6255631789597054e-05,6.2163577570292725
English,Dogri,0.00236911247883792,0.00019342466430007023,8.164435670650281
English,English,0.0015447908312289172,2.0907357419016267e-05,1.3534102479352481
English,Gujarati,0.0025478137264708578,0.0001929526594331154,7.5732639881953485
English,Hindi,0.048193467955503784,0.001961981206677725,4.0710521361301275
English,Kannada,0.0062040087826559145,0.0003920512762851384,6.319321748563074
English,Kashmiri,0.006108480505524132,0.0004790024048789419,7.841596685882222
English,Konkani,0.0005597901543444565,5.873163877758583e-05,10.491724143730902
English,Maithili,0.0028200755264439522,0.00018005861013760724,6.3848860943329715
English,Malayalam,0.013324652272587688,0.00044964895783915475,3.3745642936153826
English,Manipuri,0.0011465797050251086,7.271382673884173e-05,6.34180305304195
English,Marathi,0.011641613407965762,0.0005721997578022767,4.91512419928624
English,Nepali,0.0016625542327985269,0.00012703587580697052,7.641006428592402
English,Oriya,0.005045883122683928,0.0003964837812387965,7.857569658250527
English,Others,0.016174368443475924,0.0008983596323600532,5.554217683982675
English,Punjabi,0.007959148638068767,0.0005260782624459523,6.609730341379848
English,Sanskrit,1.0978070162349272e-05,7.283033380773164e-08,0.6634165452641467
English,Santhali,0.00047924628869857135,3.1793991717907002e-06,0.6634165452641466
English,Sindhi,0.0,0.0,
English,Tamil,0.012426222061920488,0.0006742114556044354,5.4257154929696725
English,Telugu,0.023941962679807596,0.0011458275912707306,4.78585488831753
English,Urdu,0.004523020703710527,0.00017189285593850496,3.8003994940259744
Gujarati,Assamese,0.0,0.0,
Gujarati,Bengali,4.924117496586498e-05,3.2667410180601527e-07,0.6634165452641466
Gujarati,Bodo,0.0,0.0,
Gujarati,Dogri,3.5060289509380824e-05,2.3259576142274227e-07,0.6634165452641466
Gujarati,English,0.0,0.0,
Gujarati,Gujarati,0.03308579339142895,0.0008769767975125631,2.650614380429966
Gujarati,Hindi,0.0008654337304082733,5.741430555825196e-06,0.6634165452641467
Gujarati,Kannada,0.0,0.0,
Gujarati,Kashmiri,0.0,0.0,
Gujarati,Konkani,0.0006048024997747907,1.0998942664621777e-05,1.818600728124873
Gujarati,Maithili,0.0,0.0,
Gujarati,Malayalam,0.0,0.0,
Gujarati,Manipuri,0.0,0.0,
Gujarati,Marathi,0.0,0.0,
Gujarati,Nepali,0.0,0.0,
Gujarati,Oriya,9.116501738600605e-07,6.048038088317e-09,0.6634165452641466
Gujarati,Others,0.0012115808802572717,1.5542840395034346e-05,1.2828561962560783
Gujarati,Punjabi,4.3291084654757766e-08,2.8720021822397105e-10,0.6634165452641465
Gujarati,Sanskrit,0.0,0.0,
Gujarati,Santhali,0.0,0.0,
Gujarati,Sindhi,0.0,0.0,
Gujarati,Tamil,0.0,0.0,
Gujarati,Telugu,0.0,0.0,
Gujarati,Urdu,0.0002647970654268096,1.756707543415382e-06,0.6634165452641466
Hindi,Assamese,2.913345003201761e-07,1.932761277186676e-09,0.6634165452641465
Hindi,Bengali,0.004727237126306006,0.0003195471650191744,6.759702474855063
Hindi,Bodo,0.0,0.0,
Hindi,Dogri,0.0004203737795017163,4.715576566830099e-05,11.217580155497892
Hindi,English,0.0003545732986030597,2.352297928021545e-06,0.6634165452641465
Hindi,Gujarati,0.00021834562802506636,1.4485410221791995e-06,0.6634165452641466
Hindi,Hindi,0.41804728277179093,0.004399967359910907,1.052504714475759
Hindi,Kannada,0.0,0.0,
Hindi,Kashmiri,8.984919626031539e-05,5.960744337777872e-07,0.6634165452641466
Hindi,Konkani,7.1401290867662915e-06,4.7368797714825395e-08,0.6634165452641467
Hindi,Maithili,0.02012028408659611,0.0013999078190904302,6.957694101461677
Hindi,Malayalam,3.247639173174553e-05,2.1545375605319717e-07,0.6634165452641467
Hindi,Manipuri,0.0,0.0,
Hindi,Marathi,0.0016848851827772104,3.2365318712902545e-05,1.9209213211522531
Hindi,Nepali,0.0002525280820475243,1.6753130777414954e-06,0.6634165452641467
Hindi,Oriya,0.0011942043515344334,7.922549252343842e-06,0.6634165452641465
Hindi,Others,0.06274654584545217,0.0022255855580745605,3.5469451395082165
Hindi,Punjabi,0.003362723395153413,0.0003095957047110987,9.206695536044064
Hindi,Sanskrit,1.5625906649416e-05,1.0366485005975618e-07,0.6634165452641466
Hindi,Santhali,0.004311946864560186,0.0003482540165142136,8.076491372760344
Hindi,Sindhi,0.0,0.0,
Hindi,Tamil,7.02083522107351e-05,4.657738247233429e-07,0.6634165452641467
Hindi,Telugu,0.00011458761731158747,7.601932120690349e-07,0.6634165452641467
Hindi,Urdu,0.0059682869883931665,0.0004778222260808108,8.00601960009725
Kannada,Assamese,0.0,0.0,
Kannada,Bengali,0.0,0.0,
Kannada,Bodo,0.0,0.0,
Kannada,Dogri,0.0,0.0,
Kannada,English,0.0,0.0,
Kannada,Gujarati,0.0,0.0,
Kannada,Hindi,0.0007085984937545306,7.231323786316517e-05,10.205107476310214
Kannada,Kannada,0.025486533275410877,0.0010216247247336729,4.008488379701782
Kannada,Kashmiri,0.0,0.0,
Kannada,Konkani,0.0004006326306303941,2.6578631573290296e-06,0.6634165452641466
Kannada,Maithili,0.0,0.0,
Kannada,Malayalam,0.00022948774861347574,1.5224596936559904e-06,0.6634165452641467
Kannada,Manipuri,0.0,0.0,
Kannada,Marathi,0.0006066329462584944,4.024503334502211e-06,0.6634165452641466
Kannada,Nepali,0.0,0.0,
Kannada,Oriya,0.0,0.0,
Kannada,Others,0.002584660575867955,0.0002351586662076128,9.098241695764798
Kannada,Punjabi,0.0,0.0,
Kannada,Sanskrit,0.0,0.0,
Kannada,Santhali,0.0,0.0,
Kannada,Sindhi,0.0,0.0,
Kannada,Tamil,0.00020625276064926295,1.3683149392112697e-06,0.6634165452641467
Kannada,Telugu,0.0020472739462092907,9.27793909300281e-05,4.531850322318484
Kannada,Urdu,0.0016700857940729792,5.68951902047323e-05,3.406722601117227
Kashmiri,Assamese,0.0,0.0,
Kashmiri,Bengali,0.0,0.0,
Kashmiri,Bodo,0.0,0.0,
Kashmiri,Dogri,0.0,0.0,
Kashmiri,English,0.0,0.0,
Kashmiri,Gujarati,0.0,0.0,
Kashmiri,Hindi,0.0,0.0,
Kashmiri,Kannada,0.0,0.0,
Kashmiri,Kashmiri,0.0005653601789667795,3.7506929676006056e-06,0.6634165452641467
Kashmiri,Konkani,0.0,0.0,
Kashmiri,Maithili,0.0,0.0,
Kashmiri,Malayalam,0.0,0.0,
Kashmiri,Manipuri,0.0,0.0,
Kashmiri,Marathi,0.0,0.0,
Kashmiri,Nepali,0.0,0.0,
Kashmiri,Oriya,0.0,0.0,
Kashmiri,Others,0.0,0.0,
Kashmiri,Punjabi,0.0,0.0,
Kashmiri,Sanskrit,0.0,0.0,
Kashmiri,Santhali,0.0,0.0,
Kashmiri,Sindhi,0.0,0.0,
Kashmiri,Tamil,0.0,0.0,
Kashmiri,Telugu,0.0,0.0,
Kashmiri,Urdu,0.0,0.0,
Konkani,Assamese,0.0,0.0,
Konkani,Bengali,0.0,0.0,
Konkani,Bodo,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Gujarati,0.0,0.0,
Konkani,Hindi,1.0116753641939482e-05,6.711621750423965e-08,0.6634165452641467
Konkani,Kannada,0.0,0.0,
Konkani,Kashmiri,0.0,0.0,
Konkani,Konkani,0.0,0.0,
Konkani,Maithili,0.0,0.0,
Konkani,Malayalam,0.0,0.0,
Konkani,Manipuri,0.0,0.0,
Konkani,Marathi,0.0,0.0,
Konkani,Nepali,0.0,0.0,
Konkani,Oriya,4.01303176390196e-05,2.662311668843123e-07,0.6634165452641467
Konkani,Others,0.0,0.0,
Konkani,Punjabi,0.0,0.0,
Konkani,Sanskrit,0.0,0.0,
Konkani,Santhali,0.0,0.0,
Konkani,Sindhi,0.0,0.0,
Konkani,Tamil,0.0,0.0,
Konkani,Telugu,0.0,0.0,
Konkani,Urdu,0.0,0.0,
Maithili,Assamese,0.0,0.0,
Maithili,Bengali,0.0,0.0,
Maithili,Bodo,0.0,0.0,
Maithili,Dogri,0.0,0.0,
Maithili,English,0.0,0.0,
Maithili,Gujarati,0.0,0.0,
Maithili,Hindi,1.8004068207753023e-05,1.1944196731087565e-07,0.6634165452641466
Maithili,Kannada,0.0,0.0,
Maithili,Kashmiri,7.856213339206307e-05,5.211941912354353e-07,0.6634165452641466
Maithili,Konkani,4.980592684295205e-05,3.3042075919830075e-07,0.6634165452641466
Maithili,Maithili,0.00028674243476393854,1.9022967545172206e-06,0.6634165452641467
Maithili,Malayalam,0.0,0.0,
Maithili,Manipuri,0.0,0.0,
Maithili,Marathi,0.0,0.0,
Maithili,Nepali,0.0,0.0,
Maithili,Oriya,0.00010505161667730721,6.969298061047255e-07,0.6634165452641466
Maithili,Others,0.0006604047196544186,4.3812341758927165e-06,0.6634165452641466
Maithili,Punjabi,0.0,0.0,
Maithili,Sanskrit,0.0,0.0,
Maithili,Santhali,0.0,0.0,
Maithili,Sindhi,0.0,0.0,
Maithili,Tamil,0.0,0.0,
Maithili,Telugu,0.0001602371857589301,1.0630400019903873e-06,0.6634165452641467
Maithili,Urdu,0.0,0.0,
Malayalam,Assamese,0.0,0.0,
Malayalam,Bengali,0.0,0.0,
Malayalam,Bodo,0.0,0.0,
Malayalam,Dogri,0.0,0.0,
Malayalam,English,0.0,0.0,
Malayalam,Gujarati,0.0,0.0,
Malayalam,Hindi,0.0,0.0,
Malayalam,Kannada,0.0,0.0,
Malayalam,Kashmiri,0.0,0.0,
Malayalam,Konkani,0.0,0.0,
Malayalam,Maithili,0.0,0.0,
Malayalam,Malayalam,0.009557706142009587,0.00047801129126461727,5.001318142264117
Malayalam,Manipuri,0.0,0.0,
Malayalam,Marathi,0.0,0.0,
Malayalam,Nepali,0.0,0.0,
Malayalam,Oriya,1.244789569684765e-05,8.258139959011105e-08,0.6634165452641466
Malayalam,Others,8.49376259285756e-05,5.634902635647403e-07,0.6634165452641466
Malayalam,Punjabi,0.0,0.0,
Malayalam,Sanskrit,0.0,0.0,
Malayalam,Santhali,0.0,0.0,
Malayalam,Sindhi,0.0,0.0,
Malayalam,Tamil,2.829383083752928e-05,1.8770595506521854e-07,0.6634165452641467
Malayalam,Telugu,0.0,0.0,
Malayalam,Urdu,0.0,0.0,
Manipuri,Assamese,0.0,0.0,
Manipuri,Bengali,0.0,0.0,
Manipuri,Bodo,0.0,0.0,
Manipuri,Dogri,0.0,0.0,
Manipuri,English,0.0,0.0,
Manipuri,Gujarati,0.0,0.0,
Manipuri,Hindi,1.3386576906819892e-06,8.880876604435259e-09,0.6634165452641466
Manipuri,Kannada,0.0,0.0,
Manipuri,Kashmiri,0.0,0.0,
Manipuri,Konkani,0.0,0.0,
Manipuri,Maithili,0.0,0.0,
Manipuri,Malayalam,0.0,0.0,
Manipuri,Manipuri,0.0004320887043160929,6.906608338494396e-05,15.984237193670984
Manipuri,Marathi,0.0,0.0,
Manipuri,Nepali,0.0,0.0,
Manipuri,Oriya,0.0,0.0,
Manipuri,Others,2.2699856302942127e-06,1.505946024649043e-08,0.6634165452641466
Manipuri,Punjabi,0.0,0.0,
Manipuri,Sanskrit,0.0,0.0,
Manipuri,Santhali,0.0,0.0,
Manipuri,Sindhi,0.0,0.0,
Manipuri,Tamil,0.0,0.0,
Manipuri,Telugu,0.0,0.0,
Manipuri,Urdu,0.0,0.0,
Marathi,Assamese,0.0,0.0,
Marathi,Bengali,0.0,0.0,
Marathi,Bodo,0.0,0.0,
Marathi,Dogri,0.0,0.0,
Marathi,English,0.0,0.0,
Marathi,Gujarati,0.0,0.0,
Marathi,Hindi,0.0035410310356877132,0.0001290422384651451,3.6441995894589345
Marathi,Kannada,0.00041077475823343506,2.725147709889406e-06,0.6634165452641467
Marathi,Kashmiri,0.0,0.0,
Marathi,Konkani,0.0004328167557571259,2.8713779683682847e-06,0.6634165452641467
Marathi,Maithili,6.536063105050167e-05,4.336132404780833e-07,0.6634165452641466
Marathi,Malayalam,1.0008422363114418e-05,6.639752987681793e-08,0.6634165452641466
Marathi,Manipuri,0.0,0.0,
Marathi,Marathi,0.046841614147974074,0.0012235902306118001,2.612186306702501
Marathi,Nepali,0.0,0.0,
Marathi,Oriya,0.0,0.0,
Marathi,Others,0.003995144105213709,0.00034814441393534715,8.714189144792416
Marathi,Punjabi,0.0,0.0,
Marathi,Sanskrit,0.0,0.0,
Marathi,Santhali,3.1398982273220546e-05,2.0830604344510156e-07,0.6634165452641466
Marathi,Sindhi,0.0,0.0,
Marathi,Tamil,0.0,0.0,
Marathi,Telugu,0.00021766798791287477,1.4440454455575743e-06,0.6634165452641467
Marathi,Urdu,0.000419383677182818,2.7822607025679923e-06,0.6634165452641466
Nepali,Assamese,0.0,0.0,
Nepali,Bengali,2.597050810532789e-06,1.7229264765991147e-08,0.6634165452641467
Nepali,Bodo,0.0,0.0,
Nepali,Dogri,0.0,0.0,
Nepali,English,0.0,0.0,
Nepali,Gujarati,0.0,0.0,
Nepali,Hindi,0.0,0.0,
Nepali,Kannada,0.0,0.0,
Nepali,Kashmiri,0.0,0.0,
Nepali,Konkani,0.0,0.0,
Nepali,Maithili,0.0,0.0,
Nepali,Malayalam,0.0,0.0,
Nepali,Manipuri,0.0,0.0,
Nepali,Marathi,0.0,0.0,
Nepali,Nepali,0.00031973257153259776,3.321475756653134e-05,10.388293381346976
Nepali,Oriya,0.0,0.0,
Nepali,Others,0.0,0.0,
Nepali,Punjabi,0.0,0.0,
Nepali,Sanskrit,0.0,0.0,
Nepali,Santhali,0.0,0.0,
Nepali,Sindhi,0.0,0.0,
Nepali,Tamil,0.0,0.0,
Nepali,Telugu,0.0,0.0,
Nepali,Urdu,0.0,0.0,
Oriya,Assamese,0.0,0.0,
Oriya,Bengali,0.0005281650590076654,3.503934387760996e-06,0.6634165452641467
Oriya,Bodo,0.0,0.0,
Oriya,Dogri,0.0,0.0,
Oriya,English,0.0,0.0,
Oriya,Gujarati,0.0,0.0,
Oriya,Hindi,0.0002134011751110828,1.4157387034750376e-06,0.6634165452641467
Oriya,Kannada,0.0,0.0,
Oriya,Kashmiri,0.0,0.0,
Oriya,Konkani,0.0,0.0,
Oriya,Maithili,0.0,0.0,
Oriya,Malayalam,0.0,0.0,
Oriya,Manipuri,0.0,0.0,
Oriya,Marathi,0.0,0.0,
Oriya,Nepali,0.0,0.0,
Oriya,Oriya,0.0312430162500853,0.0008255236735595631,2.6422662490447264
Oriya,Others,0.003973882848938033,0.00012456766329354494,3.134658670847178
Oriya,Punjabi,0.0,0.0,
Oriya,Sanskrit,0.0,0.0,
Oriya,Santhali,0.001690427425501307,1.1214575226458425e-05,0.6634165452641465
Oriya,Sindhi,0.0,0.0,
Oriya,Tamil,1.4845320752184161e-05,9.848631406752159e-08,0.6634165452641466
Oriya,Telugu,0.00011374872308741631,7.546278489886182e-07,0.6634165452641467
Oriya,Urdu,0.0,0.0,
Others,Assamese,0.00011210169409396032,7.437011861407334e-07,0.6634165452641466
Others,Bengali,3.772440007425322e-05,2.5026991169423585e-07,0.6634165452641466
Others,Bodo,0.0,0.0,
Others,Dogri,0.0,0.0,
Others,English,1.725025442866294e-05,1.1444104197991115e-07,0.6634165452641467
Others,Gujarati,0.0,0.0,
Others,Hindi,0.00027222956468577776,1.806015973226012e-06,0.6634165452641466
Others,Kannada,0.0,0.0,
Others,Kashmiri,0.0,0.0,
Others,Konkani,0.0,0.0,
Others,Maithili,0.00023479655089543878,1.5576791663498938e-06,0.6634165452641467
Others,Malayalam,3.200510924198124e-05,2.1232719004116807e-07,0.6634165452641467
Others,Manipuri,2.5261072866368343e-06,1.6758613690671963e-08,0.6634165452641467
Others,Marathi,0.0,0.0,
Others,Nepali,0.0,0.0,
Others,Oriya,0.0,0.0,
Others,Others,0.0008225600733054318,5.768691535319076e-05,7.01309451130757
Others,Punjabi,0.0,0.0,
Others,Sanskrit,0.0,0.0,
Others,Santhali,9.219452702000274e-05,6.116337460787225e-07,0.6634165452641467
Others,Sindhi,0.0,0.0,
Others,Tamil,0.0,0.0,
Others,Telugu,0.0,0.0,
Others,Urdu,0.00048571400781614865,3.222307090517921e-06,0.6634165452641467
Punjabi,Assamese,0.0,0.0,
Punjabi,Bengali,0.0,0.0,
Punjabi,Bodo,0.0,0.0,
Punjabi,Dogri,0.0,0.0,
Punjabi,English,2.103325311092212e-05,1.395380811451432e-07,0.6634165452641467
Punjabi,Gujarati,0.0,0.0,
Punjabi,Hindi,0.001168870419151188,7.75447975334736e-06,0.6634165452641465
Punjabi,Kannada,0.0,0.0,
Punjabi,Kashmiri,6.104488275229973e-05,4.0498185221585577e-07,0.6634165452641466
Punjabi,Konkani,0.0,0.0,
Punjabi,Maithili,0.0,0.0,
Punjabi,Malayalam,0.0,0.0,
Punjabi,Manipuri,0.0,0.0,
Punjabi,Marathi,1.986206356350985e-05,1.317682159112059e-07,0.6634165452641466
Punjabi,Nepali,0.0,0.0,
Punjabi,Oriya,0.0,0.0,
Punjabi,Others,0.0,0.0,
Punjabi,Punjabi,0.011445292870120926,0.0008510340436594229,7.435668561012815
Punjabi,Sanskrit,0.0,0.0,
Punjabi,Santhali,0.0,0.0,
Punjabi,Sindhi,0.0,0.0,
Punjabi,Tamil,0.0,0.0,
Punjabi,Telugu,0.0,0.0,
Punjabi,Urdu,0.0,0.0,
Sanskrit,Assamese,0.0,0.0,
Sanskrit,Bengali,0.0,0.0,
Sanskrit,Bodo,0.0,0.0,
Sanskrit,Dogri,0.0,0.0,
Sanskrit,English,0.0,0.0,
Sanskrit,Gujarati,0.0,0.0,
Sanskrit,Hindi,2.20766407481335e-05,1.4646008736164413e-07,0.6634165452641467
Sanskrit,Kannada,0.0,0.0,
Sanskrit,Kashmiri,0.0,0.0,
Sanskrit,Konkani,0.0,0.0,
Sanskrit,Maithili,0.0,0.0,
Sanskrit,Malayalam,0.0,0.0,
Sanskrit,Manipuri,0.0,0.0,
Sanskrit,Marathi,0.0,0.0,
Sanskrit,Nepali,1.950325504009739e-06,1.2938782080106967e-08,0.6634165452641467
Sanskrit,Oriya,5.2840393672717786e-05,3.505519142075191e-07,0.6634165452641467
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,
Sanskrit,Sanskrit,0.0,0.0,
Sanskrit,Santhali,0.0,0.0,
Sanskrit,Sindhi,0.0,0.0,
Sanskrit,Tamil,0.0,0.0,
Sanskrit,Telugu,0.0,0.0,
Sanskrit,Urdu,0.0,0.0,
Sindhi,Assamese,0.0,0.0,
Sindhi,Bengali,0.0,0.0,
Sindhi,Bodo,0.0,0.0,
Sindhi,Dogri,0.0,0.0,
Sindhi,English,0.0,0.0,
Sindhi,Gujarati,0.0,0.0,
Sindhi,Hindi,0.0,0.0,
Sindhi,Kannada,0.0,0.0,
Sindhi,Kashmiri,0.0,0.0,
Sindhi,Konkani,0.0,0.0,
Sindhi,Maithili,0.0,0.0,
Sindhi,Malayalam,0.0,0.0,
Sindhi,Manipuri,0.0,0.0,
Sindhi,Marathi,0.0,0.0,
Sindhi,Nepali,0.0,0.0,
Sindhi,Oriya,0.0,0.0,
Sindhi,Others,0.0,0.0,
Sindhi,Punjabi,0.0,0.0,
Sindhi,Sanskrit,0.0,0.0,
Sindhi,Santhali,0.0,0.0,
Sindhi,Sindhi,0.0,0.0,
Sindhi,Tamil,7.878977407165914e-06,5.227043971676275e-08,0.6634165452641467
Sindhi,Telugu,0.0,0.0,
Sindhi,Urdu,0.0,0.0,
Tamil,Assamese,0.0,0.0,
Tamil,Bengali,0.0,0.0,
Tamil,Bodo,0.0,0.0,
Tamil,Dogri,0.0,0.0,
Tamil,English,0.0,0.0,
Tamil,Gujarati,0.0,0.0,
Tamil,Hindi,0.0,0.0,
Tamil,Kannada,0.000236208145778389,4.646332271257005e-05,19.670499744814915
Tamil,Kashmiri,0.0,0.0,
Tamil,Konkani,0.0,0.0,
Tamil,Maithili,0.0,0.0,
Tamil,Malayalam,0.0,0.0,
Tamil,Manipuri,0.0,0.0,
Tamil,Marathi,0.0,0.0,
Tamil,Nepali,0.0,0.0,
Tamil,Oriya,0.0,0.0,
Tamil,Others,1.3499206223953984e-05,8.955596756903817e-08,0.6634165452641466
Tamil,Punjabi,0.0,0.0,
Tamil,Sanskrit,0.0,0.0,
Tamil,Santhali,0.0,0.0,
Tamil,Sindhi,0.0,0.0,
Tamil,Tamil,0.026784820243118308,0.0009120134728546348,3.40496394814878
Tamil,Telugu,0.002573068637089529,8.654755329161235e-05,3.3635928728861555
Tamil,Urdu,0.0005881573366430067,3.9019330834746515e-06,0.6634165452641465
Telugu,Assamese,0.0,0.0,
Telugu,Bengali,0.0,0.0,
Telugu,Bodo,0.0,0.0,
Telugu,Dogri,0.0,0.0,
Telugu,English,1.4130655370222064e-05,9.374510568030982e-08,0.6634165452641466
Telugu,Gujarati,0.0,0.0,
Telugu,Hindi,0.0005868695304417159,3.8933895640643505e-06,0.6634165452641465
Telugu,Kannada,0.00022168981253105225,1.47072689549607e-06,0.6634165452641466
Telugu,Kashmiri,0.0,0.0,
Telugu,Konkani,0.0,0.0,
Telugu,Maithili,0.0,0.0,
Telugu,Malayalam,0.0,0.0,
Telugu,Manipuri,0.0,0.0,
Telugu,Marathi,0.00047252809233640675,3.1348295455807664e-06,0.6634165452641466
Telugu,Nepali,0.0,0.0,
Telugu,Oriya,0.0,0.0,
Telugu,Others,0.0028592762767855585,0.0003131196553719643,10.951010852437742
Telugu,Punjabi,0.0,0.0,
Telugu,Sanskrit,0.0,0.0,
Telugu,Santhali,0.0,0.0,
Telugu,Sindhi,0.0,0.0,
Telugu,Tamil,0.0003333013231234074,2.2111761231849996e-06,0.6634165452641466
Telugu,Telugu,0.03164062515898172,0.0010923600968570468,3.452397325806194
Telugu,Urdu,0.0029479381529089054,0.00013986450588892666,4.744485760358102
Urdu,Assamese,0.0,0.0,
Urdu,Bengali,0.00037422185840815857,2.482649724674692e-06,0.6634165452641466
Urdu,Bodo,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Gujarati,1.7285415489046412e-05,1.1467430627198541e-07,0.6634165452641467
Urdu,Hindi,0.0063667407984106545,0.00018589081494482313,2.919717023680743
Urdu,Kannada,3.3418542442521445e-06,2.2170413974980833e-08,0.6634165452641466
Urdu,Kashmiri,0.0006010315407781561,1.6698173467639868e-05,2.7782524434609086
Urdu,Konkani,0.0,0.0,
Urdu,Maithili,0.0,0.0,
Urdu,Malayalam,0.0,0.0,
Urdu,Manipuri,0.0,0.0,
Urdu,Marathi,0.0,0.0,
Urdu,Nepali,0.0,0.0,
Urdu,Oriya,0.0,0.0,
Urdu,Others,0.001331076883209563,1.0079457676511318e-05,0.7572408328666332
Urdu,Punjabi,9.229560859565596e-05,6.064609945340086e-05,65.70854277486747
Urdu,Sanskrit,0.0,0.0,
Urdu,Santhali,0.0,0.0,
Urdu,Sindhi,0.0,0.0,
Urdu,Tamil,0.0,0.0,
Urdu,Telugu,0.0001452097421063503,9.63345454468926e-07,0.6634165452641467
Urdu,Urdu,0.0024245034216536817,1.6084556839745884e-05,0.6634165452641467


==> India-Rural-Neutral.csv <==
medium_instruction,lang_home,estimate,se,cv
Assamese,Assamese,0.017053143820710208,0.0006722260114822932,3.9419477050671894
Assamese,Bengali,0.00879769931194903,0.0007250134799933705,8.240944072828878
Assamese,Bodo,0.0016359274081064468,2.0026251422960225e-05,1.2241528153220569
Assamese,Dogri,0.0,0.0,
Assamese,English,0.00021195513554797362,1.4048637422385917e-06,0.6628118439341221
Assamese,Gujarati,0.0,0.0,
Assamese,Hindi,0.000856113060097471,5.674418759792886e-06,0.6628118439341221
Assamese,Kannada,0.0,0.0,
Assamese,Kashmiri,6.5483820302444115e-06,4.340345168251367e-08,0.6628118439341218
Assamese,Konkani,0.0,0.0,
Assamese,Maithili,0.0,0.0,
Assamese,Malayalam,7.564018725237843e-05,5.01352119882712e-07,0.6628118439341218
Assamese,Manipuri,0.0,0.0,
Assamese,Marathi,6.309877350465863e-06,4.18226144166043e-08,0.662811843934122
Assamese,Nepali,0.0007199495197748478,4.771910687414525e-06,0.662811843934122
Assamese,Oriya,0.0,0.0,
Assamese,Others,0.003642167074502531,0.00015167762067558362,4.164488272309712
Assamese,Punjabi,0.0,0.0,
Assamese,Sanskrit,0.0,0.0,
Assamese,Santhali,0.00027166430594042525,1.8006231955145667e-06,0.6628118439341218
Assamese,Sindhi,0.0,0.0,
Assamese,Tamil,7.790674975883552e-06,5.163751646256798e-08,0.662811843934122
Assamese,Telugu,0.0,0.0,
Assamese,Urdu,0.0,0.0,
Bengali,Assamese,7.731279220507187e-06,5.12438343611393e-08,0.6628118439341221
Bengali,Bengali,0.07049553698295892,0.0016016576026608564,2.2719985848863447
Bengali,Bodo,0.0002173567186703176,1.440666074933434e-06,0.662811843934122
Bengali,Dogri,0.0,0.0,
Bengali,English,9.098349335350351e-05,6.030493699720359e-07,0.662811843934122
Bengali,Gujarati,0.0,0.0,
Bengali,Hindi,0.0003421083886621195,2.2675349191447067e-06,0.662811843934122
Bengali,Kannada,0.0,0.0,
Bengali,Kashmiri,2.1977965586377422e-05,1.4567255896227498e-07,0.6628118439341221
Bengali,Konkani,0.0,0.0,
Bengali,Maithili,0.0,0.0,
Bengali,Malayalam,0.0,0.0,
Bengali,Manipuri,0.0006066161205185414,4.02072349401058e-06,0.662811843934122
Bengali,Marathi,0.0,0.0,
Bengali,Nepali,0.00016674472505908,1.1052037868269701e-06,0.6628118439341221
Bengali,Oriya,3.207125014784305e-05,2.1257204447764331e-07,0.6628118439341218
Bengali,Others,0.0028433770627317406,0.0001256001187704815,4.417286768495371
Bengali,Punjabi,0.0,0.0,
Bengali,Sanskrit,0.0,0.0,
Bengali,Santhali,0.0018734111977378443,1.2417191304194525e-05,0.662811843934122
Bengali,Sindhi,3.7616048725176434e-05,2.4932362617049967e-07,0.6628118439341218
Bengali,Tamil,0.0,0.0,
Bengali,Telugu,8.332343783621058e-05,5.522776147514892e-07,0.662811843934122
Bengali,Urdu,0.0,0.0,
Bodo,Assamese,1.0480432239397269e-05,6.946554617821522e-08,0.6628118439341218
Bodo,Bengali,0.0,0.0,
Bodo,Bodo,0.0012178527187729899,8.07207206170109e-06,0.662811843934122
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Gujarati,0.0,0.0,
Bodo,Hindi,4.182495483891551e-05,2.7722075439242965e-07,0.6628118439341218
Bodo,Kannada,0.0,0.0,
Bodo,Kashmiri,0.0,0.0,
Bodo,Konkani,0.0,0.0,
Bodo,Maithili,0.0,0.0,
Bodo,Malayalam,0.0,0.0,
Bodo,Manipuri,0.0,0.0,
Bodo,Marathi,5.516124764393075e-07,3.656152826458048e-09,0.662811843934122
Bodo,Nepali,0.0,0.0,
Bodo,Oriya,0.0,0.0,
Bodo,Others,2.834949163466496e-05,1.8790378824967248e-07,0.662811843934122
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
Bodo,Santhali,0.0,0.0,
Bodo,Sindhi,0.0,0.0,
Bodo,Tamil,0.0,0.0,
Bodo,Telugu,0.0,0.0,
Bodo,Urdu,0.0,0.0,
Dogri,Assamese,0.0,0.0,
Dogri,Bengali,0.0,0.0,
Dogri,Bodo,0.0,0.0,
Dogri,Dogri,0.0,0.0,
Dogri,English,0.0,0.0,
Dogri,Gujarati,0.0,0.0,
Dogri,Hindi,0.00010871988516068486,7.206082755565952e-07,0.662811843934122
Dogri,Kannada,0.0,0.0,
Dogri,Kashmiri,0.0,0.0,
Dogri,Konkani,0.0,0.0,
Dogri,Maithili,6.914433974369966e-06,4.582968732312896e-08,0.6628118439341218
Dogri,Malayalam,0.0,0.0,
Dogri,Manipuri,0.0,0.0,
Dogri,Marathi,0.0,0.0,
Dogri,Nepali,1.0804907154759368e-06,7.161620434783043e-09,0.6628118439341218
Dogri,Oriya,0.0,0.0,
Dogri,Others,0.0,0.0,
Dogri,Punjabi,0.0,0.0,
Dogri,Sanskrit,0.0,0.0,
Dogri,Santhali,0.0,0.0,
Dogri,Sindhi,0.0,0.0,
Dogri,Tamil,0.0,0.0,
Dogri,Telugu,0.0,0.0,
Dogri,Urdu,0.0,0.0,
English,Assamese,0.0031574958929164523,0.0002811432705308754,8.90399481315539
English,Bengali,0.004255007665371565,0.00021741205371480493,5.1095572749296
English,Bodo,0.0004176300148183134,2.5939557676451944e-05,6.211133480848291
English,Dogri,0.0023768585552728524,0.0002051808628735045,8.632438914731749
English,English,0.0015333574925858484,2.0641627235991598e-05,1.3461718702780547
English,Gujarati,0.002548537838726012,0.00019421958244645715,7.620823967971593
English,Hindi,0.04815237598021109,0.0019499300647572134,4.049499168137757
English,Kannada,0.006178253949999676,0.00038814229945544293,6.282394712108966
English,Kashmiri,0.006069881120382045,0.00047226270571640815,7.780427595700316
English,Konkani,0.0005535163920169256,5.804260249689969e-05,10.486157832725006
English,Maithili,0.0027942011919212945,0.00017797733560187204,6.3695247184221095
English,Malayalam,0.013235533743188295,0.0004466854147559159,3.374895364426114
English,Manipuri,0.001133729588775169,7.170674443778895e-05,6.324854281633218
English,Marathi,0.011542808529564338,0.000567899170982399,4.919939281049768
English,Nepali,0.001644283110806966,0.00012551835046375968,7.633621584920308
English,Oriya,0.005021749161231915,0.0003937549164655779,7.840991332370405
English,Others,0.016105427708086772,0.000902657096695707,5.604676343009938
English,Punjabi,0.007879223576087668,0.000521395514307181,6.617346357444949
English,Sanskrit,1.0855035124167525e-05,7.194845846619137e-08,0.6628118439341218
English,Santhali,0.0004972429844551911,3.2957853941005115e-06,0.6628118439341218
English,Sindhi,0.0,0.0,
English,Tamil,0.012466414445788252,0.0006717463459463264,5.388448690419355
English,Telugu,0.023864680460458067,0.0011496703661065398,4.817455519722776
English,Urdu,0.004479682683551194,0.00017001327848538823,3.795208064840276
Gujarati,Assamese,0.0,0.0,
Gujarati,Bengali,4.868931204711471e-05,3.2271852697831963e-07,0.6628118439341221
Gujarati,Bodo,0.0,0.0,
Gujarati,Dogri,3.46673566901642e-05,2.2977934612129651e-07,0.662811843934122
Gujarati,English,0.0,0.0,
Gujarati,Gujarati,0.03308585520000948,0.0008674834692788556,2.621916417256783
Gujarati,Hindi,0.0008557345145634213,5.671909715158519e-06,0.6628118439341218
Gujarati,Kannada,0.0,0.0,
Gujarati,Kashmiri,0.0,0.0,
Gujarati,Konkani,0.000598024268487163,1.0864833482142128e-05,1.8167880560478207
Gujarati,Maithili,0.0,0.0,
Gujarati,Malayalam,0.0,0.0,
Gujarati,Manipuri,0.0,0.0,
Gujarati,Marathi,0.0,0.0,
Gujarati,Nepali,0.0,0.0,
Gujarati,Oriya,9.014329943111491e-07,5.974804651424295e-09,0.662811843934122
Gujarati,Others,0.0011980022733019276,1.527148208230609e-05,1.274745668070805
Gujarati,Punjabi,4.280590646089864e-08,2.8372261792619773e-10,0.662811843934122
Gujarati,Sanskrit,0.0,0.0,
Gujarati,Santhali,0.0,0.0,
Gujarati,Sindhi,0.0,0.0,
Gujarati,Tamil,0.0,0.0,
Gujarati,Telugu,0.0,0.0,
Gujarati,Urdu,0.0002618293929148468,1.7354362271404135e-06,0.6628118439341221
Hindi,Assamese,2.880694135753777e-07,1.9093581919291722e-09,0.6628118439341218
Hindi,Bengali,0.004859077576902625,0.00031604098996405904,6.504135506424998
Hindi,Bodo,0.0,0.0,
Hindi,Dogri,0.0004156625048198526,4.668206183145186e-05,11.230760843267253
Hindi,English,0.00035059947272230764,2.323814829974036e-06,0.6628118439341218
Hindi,Gujarati,0.00021589855287582781,1.4310011793433597e-06,0.6628118439341221
Hindi,Hindi,0.4199641395868853,0.0043615794313003955,1.0385599674274189
Hindi,Kannada,0.0,0.0,
Hindi,Kashmiri,8.884222516894812e-05,5.888567908344096e-07,0.662811843934122
Hindi,Konkani,7.060107184754244e-06,4.6795226614995024e-08,0.6628118439341218
Hindi,Maithili,0.019936643561052098,0.0013805188438197865,6.924529896881667
Hindi,Malayalam,3.2112417550707355e-05,2.1284490689966803e-07,0.662811843934122
Hindi,Manipuri,0.0,0.0,
Hindi,Marathi,0.0016660020904186081,3.2007050662041064e-05,1.9211891057110746
Hindi,Nepali,0.0002496979122856987,1.6550273366858458e-06,0.6628118439341218
Hindi,Oriya,0.0011815989833819029,7.83177800966043e-06,0.662811843934122
Hindi,Others,0.06312169624677978,0.0022271380430208252,3.528324134880081
Hindi,Punjabi,0.0034717313384743293,0.000307863369297153,8.867718705228071
Hindi,Sanskrit,1.5450781696413887e-05,1.0240961106423668e-07,0.662811843934122
Hindi,Santhali,0.00426362138118531,0.00034414948275245815,8.071764633490574
Hindi,Sindhi,0.0,0.0,
Hindi,Tamil,6.942150286771024e-05,4.601339432442496e-07,0.6628118439341221
Hindi,Telugu,0.00011330339415919421,7.509883160665013e-07,0.6628118439341218
Hindi,Urdu,0.0059013983270312645,0.000472593247084881,8.008157065422527
Kannada,Assamese,0.0,0.0,
Kannada,Bengali,0.0,0.0,
Kannada,Bodo,0.0,0.0,
Kannada,Dogri,0.0,0.0,
Kannada,English,0.0,0.0,
Kannada,Gujarati,0.0,0.0,
Kannada,Hindi,0.0007006569847784246,7.146265525536206e-05,10.199378127652773
Kannada,Kannada,0.025305157840574122,0.0009756482660599145,3.8555312407321427
Kannada,Kashmiri,0.0,0.0,
Kannada,Konkani,0.00039614260184778373,2.625680083915902e-06,0.662811843934122
Kannada,Maithili,0.0,0.0,
Kannada,Malayalam,0.0002269157998560577,1.5040247972037976e-06,0.662811843934122
Kannada,Manipuri,0.0,0.0,
Kannada,Marathi,0.0005998342005225454,3.9757721250309825e-06,0.6628118439341221
Kannada,Nepali,0.0,0.0,
Kannada,Oriya,0.0,0.0,
Kannada,Others,0.0025556933887452664,0.00023243054999158425,9.094617962199976
Kannada,Punjabi,0.0,0.0,
Kannada,Sanskrit,0.0,0.0,
Kannada,Santhali,0.0,0.0,
Kannada,Sindhi,0.0,0.0,
Kannada,Tamil,0.00020394121445705475,1.3517465240844465e-06,0.6628118439341218
Kannada,Telugu,0.0020267587749442668,9.193603652008282e-05,4.536111433518325
Kannada,Urdu,0.0016513685635942304,5.6256222174131e-05,3.4066424306690464
Kashmiri,Assamese,0.0,0.0,
Kashmiri,Bengali,0.0,0.0,
Kashmiri,Bodo,0.0,0.0,
Kashmiri,Dogri,0.0,0.0,
Kashmiri,English,0.0,0.0,
Kashmiri,Gujarati,0.0,0.0,
Kashmiri,Hindi,0.0,0.0,
Kashmiri,Kannada,0.0,0.0,
Kashmiri,Kashmiri,0.0005590239914422928,3.705277225712789e-06,0.662811843934122
Kashmiri,Konkani,0.0,0.0,
Kashmiri,Maithili,0.0,0.0,
Kashmiri,Malayalam,0.0,0.0,
Kashmiri,Manipuri,0.0,0.0,
Kashmiri,Marathi,0.0,0.0,
Kashmiri,Nepali,0.0,0.0,
Kashmiri,Oriya,0.0,0.0,
Kashmiri,Others,0.0,0.0,
Kashmiri,Punjabi,0.0,0.0,
Kashmiri,Sanskrit,0.0,0.0,
Kashmiri,Santhali,0.0,0.0,
Kashmiri,Sindhi,0.0,0.0,
Kashmiri,Tamil,0.0,0.0,
Kashmiri,Telugu,0.0,0.0,
Kashmiri,Urdu,0.0,0.0,
Konkani,Assamese,0.0,0.0,
Konkani,Bengali,0.0,0.0,
Konkani,Bodo,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Gujarati,0.0,0.0,
Konkani,Hindi,1.000337167660278e-05,6.630353226527458e-08,0.662811843934122
Konkani,Kannada,0.0,0.0,
Konkani,Kashmiri,0.0,0.0,
Konkani,Konkani,0.0,0.0,
Konkani,Maithili,0.0,0.0,
Konkani,Malayalam,0.0,0.0,
Konkani,Manipuri,0.0,0.0,
Konkani,Marathi,0.0,0.0,
Konkani,Nepali,0.0,0.0,
Konkani,Oriya,3.9680563256879106e-05,2.6300747300636605e-07,0.6628118439341218
Konkani,Others,0.0,0.0,
Konkani,Punjabi,0.0,0.0,
Konkani,Sanskrit,0.0,0.0,
Konkani,Santhali,0.0,0.0,
Konkani,Sindhi,0.0,0.0,
Konkani,Tamil,0.0,0.0,
Konkani,Telugu,0.0,0.0,
Konkani,Urdu,0.0,0.0,
Maithili,Assamese,0.0,0.0,
Maithili,Bengali,0.0,0.0,
Maithili,Bodo,0.0,0.0,
Maithili,Dogri,0.0,0.0,
Maithili,English,0.0,0.0,
Maithili,Gujarati,0.0,0.0,
Maithili,Hindi,1.7802290373706674e-05,1.1799568908847189e-07,0.662811843934122
Maithili,Kannada,0.0,0.0,
Maithili,Kashmiri,7.768166032725405e-05,5.148832452137139e-07,0.6628118439341221
Maithili,Konkani,4.924773455412735e-05,3.264198174939932e-07,0.6628118439341221
Maithili,Maithili,0.00028352881288980404,1.8792625527994365e-06,0.662811843934122
Maithili,Malayalam,0.0,0.0,
Maithili,Manipuri,0.0,0.0,
Maithili,Marathi,0.0,0.0,
Maithili,Nepali,0.0,0.0,
Maithili,Oriya,0.00010387426678995862,6.88490943083574e-07,0.6628118439341221
Maithili,Others,0.0006530033350124479,4.328183445747318e-06,0.6628118439341221
Maithili,Punjabi,0.0,0.0,
Maithili,Sanskrit,0.0,0.0,
Maithili,Santhali,0.0,0.0,
Maithili,Sindhi,0.0,0.0,
Maithili,Tamil,0.0,0.0,
Maithili,Telugu,0.00015844135206717614,1.0501680471906042e-06,0.662811843934122
Maithili,Urdu,0.0,0.0,
Malayalam,Assamese,0.0,0.0,
Malayalam,Bengali,0.0,0.0,
Malayalam,Bodo,0.0,0.0,
Malayalam,Dogri,0.0,0.0,
Malayalam,English,0.0,0.0,
Malayalam,Gujarati,0.0,0.0,
Malayalam,Hindi,0.0,0.0,
Malayalam,Kannada,0.0,0.0,
Malayalam,Kashmiri,0.0,0.0,
Malayalam,Konkani,0.0,0.0,
Malayalam,Maithili,0.0,0.0,
Malayalam,Malayalam,0.00946251172640638,0.0004702999738928485,4.970138875288416
Malayalam,Manipuri,0.0,0.0,
Malayalam,Marathi,0.0,0.0,
Malayalam,Nepali,0.0,0.0,
Malayalam,Oriya,1.2308387814342343e-05,8.158145223080525e-08,0.662811843934122
Malayalam,Others,8.398570050865708e-05,5.566671701824192e-07,0.6628118439341218
Malayalam,Punjabi,0.0,0.0,
Malayalam,Sanskrit,0.0,0.0,
Malayalam,Santhali,0.0,0.0,
Malayalam,Sindhi,0.0,0.0,
Malayalam,Tamil,2.7976732066440865e-05,1.854330936820855e-07,0.6628118439341221
Malayalam,Telugu,0.0,0.0,
Malayalam,Urdu,0.0,0.0,
Manipuri,Assamese,0.0,0.0,
Manipuri,Bengali,0.0,0.0,
Manipuri,Bodo,0.0,0.0,
Manipuri,Dogri,0.0,0.0,
Manipuri,English,0.0,0.0,
Manipuri,Gujarati,0.0,0.0,
Manipuri,Hindi,1.3236548898572855e-06,8.773341382787243e-09,0.6628118439341218
Manipuri,Kannada,0.0,0.0,
Manipuri,Kashmiri,0.0,0.0,
Manipuri,Konkani,0.0,0.0,
Manipuri,Maithili,0.0,0.0,
Manipuri,Malayalam,0.0,0.0,
Manipuri,Manipuri,0.00043193468885053177,6.36498705853372e-05,14.735994174193968
Manipuri,Marathi,0.0,0.0,
Manipuri,Nepali,0.0,0.0,
Manipuri,Oriya,0.0,0.0,
Manipuri,Others,2.244545114377934e-06,1.4877110860541632e-08,0.6628118439341221
Manipuri,Punjabi,0.0,0.0,
Manipuri,Sanskrit,0.0,0.0,
Manipuri,Santhali,0.0,0.0,
Manipuri,Sindhi,0.0,0.0,
Manipuri,Tamil,0.0,0.0,
Manipuri,Telugu,0.0,0.0,
Manipuri,Urdu,0.0,0.0,
Marathi,Assamese,0.0,0.0,
Marathi,Bengali,0.0,0.0,
Marathi,Bodo,0.0,0.0,
Marathi,Dogri,0.0,0.0,
Marathi,English,0.0,0.0,
Marathi,Gujarati,0.0,0.0,
Marathi,Hindi,0.0035013454732677534,0.00012762005564104597,3.64488613349942
Marathi,Kannada,0.00040617106311070924,2.692149912930918e-06,0.6628118439341218
Marathi,Kashmiri,0.0,0.0,
Marathi,Konkani,0.0004279660283266426,2.836609523763446e-06,0.6628118439341218
Marathi,Maithili,6.462811179912527e-05,4.2836277951558803e-07,0.662811843934122
Marathi,Malayalam,9.896254503975747e-06,6.559354695821524e-08,0.662811843934122
Marathi,Manipuri,0.0,0.0,
Marathi,Marathi,0.046511371745515465,0.0012042716189625783,2.589198240704848
Marathi,Nepali,0.0,0.0,
Marathi,Oriya,0.0,0.0,
Marathi,Others,0.003972007397899754,0.0003478828305288359,8.758363106593986
Marathi,Punjabi,0.0,0.0,
Marathi,Sanskrit,0.0,0.0,
Marathi,Santhali,3.104708299349987e-05,2.0578374327697366e-07,0.6628118439341218
Marathi,Sindhi,0.0,0.0,
Marathi,Tamil,0.0,0.0,
Marathi,Telugu,0.00021522850731129752,1.4265600379818978e-06,0.6628118439341221
Marathi,Urdu,0.00041468349892089044,2.748571345688089e-06,0.6628118439341221
Nepali,Assamese,0.0,0.0,
Nepali,Bengali,2.5679447617547712e-06,1.7020642026596493e-08,0.662811843934122
Nepali,Bodo,0.0,0.0,
Nepali,Dogri,0.0,0.0,
Nepali,English,1.5967217548763914e-06,1.058326090599348e-08,0.662811843934122
Nepali,Gujarati,0.0,0.0,
Nepali,Hindi,0.0,0.0,
Nepali,Kannada,0.0,0.0,
Nepali,Kashmiri,0.0,0.0,
Nepali,Konkani,0.0,0.0,
Nepali,Maithili,0.0,0.0,
Nepali,Malayalam,0.0,0.0,
Nepali,Manipuri,0.0,0.0,
Nepali,Marathi,0.0,0.0,
Nepali,Nepali,0.00031614921775869156,3.284217163168003e-05,10.38818690253651
Nepali,Oriya,0.0,0.0,
Nepali,Others,0.0,0.0,
Nepali,Punjabi,0.0,0.0,
Nepali,Sanskrit,0.0,0.0,
Nepali,Santhali,0.0,0.0,
Nepali,Sindhi,0.0,0.0,
Nepali,Tamil,0.0,0.0,
Nepali,Telugu,0.0,0.0,
Nepali,Urdu,0.0,0.0,
Oriya,Assamese,0.0,0.0,
Oriya,Bengali,0.0005222457300873474,3.461506553459165e-06,0.662811843934122
Oriya,Bodo,0.0,0.0,
Oriya,Dogri,0.0,0.0,
Oriya,English,0.0,0.0,
Oriya,Gujarati,0.0,0.0,
Oriya,Hindi,0.00021100951415979196,1.3985960516789492e-06,0.662811843934122
Oriya,Kannada,0.0,0.0,
Oriya,Kashmiri,0.0,0.0,
Oriya,Konkani,0.0,0.0,
Oriya,Maithili,0.0,0.0,
Oriya,Malayalam,0.0,0.0,
Oriya,Manipuri,0.0,0.0,
Oriya,Marathi,0.0,0.0,
Oriya,Nepali,0.0,0.0,
Oriya,Oriya,0.030896063653099336,0.0008145499100140623,2.6364197043345707
Oriya,Others,0.004006012107893192,0.00019856263574293253,4.956615966080015
Oriya,Punjabi,0.0,0.0,
Oriya,Sanskrit,0.0,0.0,
Oriya,Santhali,0.0016714822193071137,1.1078782118820464e-05,0.662811843934122
Oriya,Sindhi,0.0,0.0,
Oriya,Tamil,1.4678944095945482e-05,9.729378003239518e-08,0.6628118439341221
Oriya,Telugu,0.00011247390171342079,7.454903418913763e-07,0.662811843934122
Oriya,Urdu,0.0,0.0,
Others,Assamese,0.0001108453315448857,7.346959859275479e-07,0.662811843934122
Others,Bengali,3.7301609644343445e-05,2.4723948670078103e-07,0.6628118439341218
Others,Bodo,0.0,0.0,
Others,Dogri,0.0,0.0,
Others,English,1.7056924846970668e-05,1.1305531809666368e-07,0.6628118439341218
Others,Gujarati,0.0,0.0,
Others,Hindi,0.00026917859357792435,1.7841475995697764e-06,0.662811843934122
Others,Kannada,0.0,0.0,
Others,Kashmiri,0.0,0.0,
Others,Konkani,0.0,0.0,
Others,Maithili,0.00023216510455039362,1.538817810442046e-06,0.662811843934122
Others,Malayalam,3.1646416887189844e-05,2.0975619930906233e-07,0.6628118439341218
Others,Manipuri,2.4977963265257864e-06,1.6555689889564324e-08,0.6628118439341218
Others,Marathi,0.0,0.0,
Others,Nepali,0.0,0.0,
Others,Oriya,0.0,0.0,
Others,Others,0.0008136488840429358,5.691918995436226e-05,6.995546982322004
Others,Punjabi,0.0,0.0,
Others,Sanskrit,0.0,0.0,
Others,Santhali,9.116127099373348e-05,6.042277012273468e-07,0.6628118439341221
Others,Sindhi,0.0,0.0,
Others,Tamil,0.0,0.0,
Others,Telugu,0.0,0.0,
Others,Urdu,0.00048027044254344485,3.1832893760927748e-06,0.6628118439341221
Punjabi,Assamese,0.0,0.0,
Punjabi,Bengali,0.0,0.0,
Punjabi,Bodo,0.0,0.0,
Punjabi,Dogri,0.0,0.0,
Punjabi,English,2.0797526151509532e-05,1.3784846657750153e-07,0.6628118439341218
Punjabi,Gujarati,0.0,0.0,
Punjabi,Hindi,0.0011557704831403031,7.660583650948553e-06,0.662811843934122
Punjabi,Kannada,0.0,0.0,
Punjabi,Kashmiri,6.036073158828291e-05,4.0007807805242396e-07,0.662811843934122
Punjabi,Konkani,0.0,0.0,
Punjabi,Maithili,0.0,0.0,
Punjabi,Malayalam,0.0,0.0,
Punjabi,Manipuri,0.0,0.0,
Punjabi,Marathi,1.9639462531382562e-05,1.3017268374300772e-07,0.6628118439341218
Punjabi,Nepali,0.0,0.0,
Punjabi,Oriya,0.0,0.0,
Punjabi,Others,0.0,0.0,
Punjabi,Punjabi,0.01136413834010177,0.0008408636657002461,7.399273403184528
Punjabi,Sanskrit,0.0,0.0,
Punjabi,Santhali,0.0,0.0,
Punjabi,Sindhi,0.0,0.0,
Punjabi,Tamil,0.0,0.0,
Punjabi,Telugu,0.0,0.0,
Punjabi,Urdu,0.0,0.0,
Sanskrit,Assamese,0.0,0.0,
Sanskrit,Bengali,0.0,0.0,
Sanskrit,Bodo,0.0,0.0,
Sanskrit,Dogri,0.0,0.0,
Sanskrit,English,0.0,0.0,
Sanskrit,Gujarati,0.0,0.0,
Sanskrit,Hindi,2.182922018174954e-05,1.446866568030936e-07,0.6628118439341218
Sanskrit,Kannada,0.0,0.0,
Sanskrit,Kashmiri,0.0,0.0,
Sanskrit,Konkani,0.0,0.0,
Sanskrit,Maithili,0.0,0.0,
Sanskrit,Malayalam,0.0,0.0,
Sanskrit,Manipuri,0.0,0.0,
Sanskrit,Marathi,0.0,0.0,
Sanskrit,Nepali,1.928467529948356e-06,1.2782111194921514e-08,0.662811843934122
Sanskrit,Oriya,5.2248193062144334e-05,3.463072118574588e-07,0.6628118439341218
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,
Sanskrit,Sanskrit,0.0,0.0,
Sanskrit,Santhali,0.0,0.0,
Sanskrit,Sindhi,0.0,0.0,
Sanskrit,Tamil,0.0,0.0,
Sanskrit,Telugu,0.0,0.0,
Sanskrit,Urdu,0.0,0.0,
Sindhi,Assamese,0.0,0.0,
Sindhi,Bengali,0.0,0.0,
Sindhi,Bodo,0.0,0.0,
Sindhi,Dogri,0.0,0.0,
Sindhi,English,0.0,0.0,
Sindhi,Gujarati,0.0,0.0,
Sindhi,Hindi,0.0,0.0,
Sindhi,Kannada,0.0,0.0,
Sindhi,Kashmiri,0.0,0.0,
Sindhi,Konkani,0.0,0.0,
Sindhi,Maithili,0.0,0.0,
Sindhi,Malayalam,0.0,0.0,
Sindhi,Manipuri,0.0,0.0,
Sindhi,Marathi,0.0,0.0,
Sindhi,Nepali,0.0,0.0,
Sindhi,Oriya,0.0,0.0,
Sindhi,Others,0.0,0.0,
Sindhi,Punjabi,0.0,0.0,
Sindhi,Sanskrit,0.0,0.0,
Sindhi,Santhali,0.0,0.0,
Sindhi,Sindhi,0.0,0.0,
Sindhi,Tamil,7.790674975883552e-06,5.163751646256798e-08,0.662811843934122
Sindhi,Telugu,0.0,0.0,
Sindhi,Urdu,0.0,0.0,
Tamil,Assamese,0.0,0.0,
Tamil,Bengali,0.0,0.0,
Tamil,Bodo,0.0,0.0,
Tamil,Dogri,0.0,0.0,
Tamil,English,0.0,0.0,
Tamil,Gujarati,0.0,0.0,
Tamil,Hindi,0.0,0.0,
Tamil,Kannada,0.00023356087920011956,4.594674031508544e-05,19.672275799115045
Tamil,Kashmiri,0.0,0.0,
Tamil,Konkani,0.0,0.0,
Tamil,Maithili,0.0,0.0,
Tamil,Malayalam,0.0,0.0,
Tamil,Manipuri,0.0,0.0,
Tamil,Marathi,0.0,0.0,
Tamil,Nepali,0.0,0.0,
Tamil,Oriya,0.0,0.0,
Tamil,Others,1.3347915939903546e-05,8.847156776805127e-08,0.6628118439341218
Tamil,Punjabi,0.0,0.0,
Tamil,Sanskrit,0.0,0.0,
Tamil,Santhali,0.0,0.0,
Tamil,Sindhi,0.0,0.0,
Tamil,Tamil,0.026505411213004804,0.0008988759064610553,3.391292061977233
Tamil,Telugu,0.0025442313648434186,8.558053740103021e-05,3.363708921428895
Tamil,Urdu,0.0005815656534691343,3.854686031446294e-06,0.6628118439341218
Telugu,Assamese,0.0,0.0,
Telugu,Bengali,0.0,0.0,
Telugu,Bodo,0.0,0.0,
Telugu,Dogri,0.0,0.0,
Telugu,English,1.3972288216678899e-05,9.260998116875945e-08,0.6628118439341218
Telugu,Gujarati,0.0,0.0,
Telugu,Hindi,0.0005881843887475573,3.898555792790328e-06,0.6628118439341218
Telugu,Kannada,0.00021920525794669478,1.4529184121970361e-06,0.6628118439341221
Telugu,Kashmiri,0.0,0.0,
Telugu,Konkani,0.0,0.0,
Telugu,Maithili,0.0,0.0,
Telugu,Malayalam,0.0,0.0,
Telugu,Manipuri,0.0,0.0,
Telugu,Marathi,0.00046723230618977155,3.096871064112347e-06,0.6628118439341218
Telugu,Nepali,0.0,0.0,
Telugu,Oriya,0.0,0.0,
Telugu,Others,0.0028272313762990418,0.00030943028227832314,10.944639511018007
Telugu,Punjabi,0.0,0.0,
Telugu,Sanskrit,0.0,0.0,
Telugu,Santhali,0.0,0.0,
Telugu,Sindhi,0.0,0.0,
Telugu,Tamil,0.0003295658996464144,2.184401816424477e-06,0.6628118439341218
Telugu,Telugu,0.03154813936466154,0.001089691378449191,3.4540590995036693
Telugu,Urdu,0.0029148995880394148,0.00013824435408349472,4.742679804503283
Urdu,Assamese,0.0,0.0,
Urdu,Bengali,0.0003700278243059171,2.452588245351362e-06,0.662811843934122
Urdu,Bodo,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Gujarati,1.70916918451608e-05,1.1328575787844824e-07,0.6628118439341218
Urdu,Hindi,0.006295386527064101,0.00018382824357634678,2.92004697068341
Urdu,Kannada,3.3044009251843228e-06,2.1901960703190395e-08,0.662811843934122
Urdu,Kashmiri,0.000594295571935318,1.650116406564927e-05,2.7765921277039607
Urdu,Konkani,0.0,0.0,
Urdu,Maithili,0.0,0.0,
Urdu,Malayalam,0.0,0.0,
Urdu,Manipuri,0.0,0.0,
Urdu,Marathi,0.0,0.0,
Urdu,Nepali,0.0,0.0,
Urdu,Oriya,0.0,0.0,
Urdu,Others,0.0013161590431223136,9.949630156786546e-06,0.755959563456945
Urdu,Punjabi,9.126121971312544e-05,5.996783315987671e-05,65.71009389133988
Urdu,Sanskrit,0.0,0.0,
Urdu,Santhali,0.0,0.0,
Urdu,Sindhi,0.0,0.0,
Urdu,Tamil,0.0,0.0,
Urdu,Telugu,0.000143582326185318,9.516806637524118e-07,0.662811843934122
Urdu,Urdu,0.002397331171281481,1.588979494157827e-05,0.662811843934122


==> India-Urban-Female.csv <==
medium_instruction,lang_home,estimate,se,cv
Assamese,Assamese,0.0004441853238487187,1.948386817220077e-05,4.386427719713813
Assamese,Bengali,0.0,0.0,
Assamese,Dogri,0.0,0.0,
Assamese,English,0.0,0.0,
Assamese,Gujarati,0.0,0.0,
Assamese,Hindi,0.0,0.0,
Assamese,Kannada,0.0,0.0,
Assamese,Kashmiri,0.0,0.0,
Assamese,Konkani,0.0,0.0,
Assamese,Maithili,0.0,0.0,
Assamese,Malayalam,0.0,0.0,
Assamese,Manipuri,0.0,0.0,
Assamese,Marathi,0.0,0.0,
Assamese,Nepali,0.0,0.0,
Assamese,Oriya,0.0,0.0,
Assamese,Others,0.0,0.0,
Assamese,Punjabi,0.0,0.0,
Assamese,Sindhi,0.0,0.0,
Assamese,Tamil,0.0,0.0,
Assamese,Telugu,0.0,0.0,
Bengali,Assamese,0.0,0.0,
Bengali,Bengali,0.042042373754312884,0.0018441583363848653,4.386427719713813
Bengali,Dogri,0.0,0.0,
Bengali,English,0.0,0.0,
Bengali,Gujarati,0.0,0.0,
Bengali,Hindi,0.0,0.0,
Bengali,Kannada,0.0,0.0,
Bengali,Kashmiri,0.0,0.0,
Bengali,Konkani,0.0,0.0,
Bengali,Maithili,0.0,0.0,
Bengali,Malayalam,0.0,0.0,
Bengali,Manipuri,0.0,0.0,
Bengali,Marathi,0.0,0.0,
Bengali,Nepali,0.0,0.0,
Bengali,Oriya,0.0,0.0,
Bengali,Others,0.0,0.0,
Bengali,Punjabi,0.0,0.0,
Bengali,Sindhi,0.0,0.0,
Bengali,Tamil,0.0,0.0,
Bengali,Telugu,0.0,0.0,
English,Assamese,0.011442188248325706,0.0005019033170663952,4.386427719713813
English,Bengali,0.01218263362087374,0.0005343824181371803,4.386427719713812
English,Dogri,0.0007686124389988901,3.371462908141574e-05,4.386427719713813
English,English,0.006773111573837166,0.00029709764356193797,4.386427719713813
English,Gujarati,0.020043091918154822,0.0008791757397856623,4.386427719713814
English,Hindi,0.18497723241084124,0.008458437381853768,4.572691066686125
English,Kannada,0.00975662056739761,0.00042796710907562794,4.386427719713814
English,Kashmiri,0.0015496383000995538,6.797376395086876e-05,4.386427719713813
English,Konkani,0.00031761017118871865,1.3931740589652449e-05,4.386427719713812
English,Maithili,0.0007711336644451752,3.382522081326806e-05,4.386427719713812
English,Malayalam,0.01481313090505225,0.0006497672801767055,4.386427719713813
English,Manipuri,0.00016434535807186506,7.208890342527213e-06,4.386427719713814
English,Marathi,0.0401621939658869,0.0018151947512126975,4.519660337168069
English,Nepali,0.005660592742832411,0.0002482978091717093,4.386427719713813
English,Oriya,0.016766759450707193,0.0007354617842435558,4.386427719713813
English,Others,0.00885995958443492,0.0003986178089336227,4.499092858548815
English,Punjabi,0.016637084957211955,0.0007297737063154821,4.386427719713812
English,Sindhi,0.0008112083020324665,3.5583065824971865e-05,4.386427719713813
English,Tamil,0.1113911928504534,0.004886094160512159,4.386427719713812
English,Telugu,0.08876940921047495,0.00389380597223446,4.386427719713813
Gujarati,Assamese,0.0,0.0,
Gujarati,Bengali,0.0,0.0,
Gujarati,Dogri,0.0,0.0,
Gujarati,English,0.0,0.0,
Gujarati,Gujarati,0.043440272823572004,0.002903063120810118,6.682884181231081
Gujarati,Hindi,0.0004442495588919361,1.9486685795942227e-05,4.386427719713813
Gujarati,Kannada,0.0,0.0,
Gujarati,Kashmiri,0.0,0.0,
Gujarati,Konkani,0.0,0.0,
Gujarati,Maithili,0.0,0.0,
Gujarati,Malayalam,0.0,0.0,
Gujarati,Manipuri,0.0,0.0,
Gujarati,Marathi,0.0,0.0,
Gujarati,Nepali,0.0,0.0,
Gujarati,Oriya,0.0,0.0,
Gujarati,Others,0.0005058027890550649,2.218667374619695e-05,4.386427719713813
Gujarati,Punjabi,0.0,0.0,
Gujarati,Sindhi,0.0,0.0,
Gujarati,Tamil,0.0,0.0,
Gujarati,Telugu,0.0,0.0,
Hindi,Assamese,0.0,0.0,
Hindi,Bengali,0.007643528526955324,0.0003352778540706012,4.386427719713813
Hindi,Dogri,0.0,0.0,
Hindi,English,0.0,0.0,
Hindi,Gujarati,0.0,0.0,
Hindi,Hindi,0.41407883282614016,0.01882828316399695,4.54702865043633
Hindi,Kannada,0.0,0.0,
Hindi,Kashmiri,0.0,0.0,
Hindi,Konkani,0.0,0.0,
Hindi,Maithili,0.002289915055659143,0.00010044546875933264,4.386427719713812
Hindi,Malayalam,0.0,0.0,
Hindi,Manipuri,0.0,0.0,
Hindi,Marathi,0.005043558947065916,0.0002212320677142055,4.386427719713814
Hindi,Nepali,0.0,0.0,
Hindi,Oriya,0.0,0.0,
Hindi,Others,0.03863381345040212,0.006184884928686474,16.00899413314866
Hindi,Punjabi,0.008187519049203168,0.0003591396051310966,4.386427719713813
Hindi,Sindhi,0.0,0.0,
Hindi,Tamil,0.0,0.0,
Hindi,Telugu,0.0006654670183524576,2.9190229758565204e-05,4.386427719713812
Kannada,Assamese,0.0,0.0,
Kannada,Bengali,0.0,0.0,
Kannada,Dogri,0.0,0.0,
Kannada,English,0.0,0.0,
Kannada,Gujarati,0.0,0.0,
Kannada,Hindi,0.0,0.0,
Kannada,Kannada,0.027102250168819727,0.001188820614071292,4.386427719713812
Kannada,Kashmiri,0.0,0.0,
Kannada,Konkani,0.0,0.0,
Kannada,Maithili,0.0,0.0,
Kannada,Malayalam,0.0,0.0,
Kannada,Manipuri,0.0,0.0,
Kannada,Marathi,0.0,0.0,
Kannada,Nepali,0.0,0.0,
Kannada,Oriya,0.0,0.0,
Kannada,Others,0.0,0.0,
Kannada,Punjabi,0.0,0.0,
Kannada,Sindhi,0.0,0.0,
Kannada,Tamil,0.0,0.0,
Kannada,Telugu,0.0,0.0,
Malayalam,Assamese,0.0,0.0,
Malayalam,Bengali,0.0,0.0,
Malayalam,Dogri,0.0,0.0,
Malayalam,English,0.0,0.0,
Malayalam,Gujarati,0.0,0.0,
Malayalam,Hindi,0.0,0.0,
Malayalam,Kannada,0.0,0.0,
Malayalam,Kashmiri,0.0,0.0,
Malayalam,Konkani,0.0,0.0,
Malayalam,Maithili,0.0,0.0,
Malayalam,Malayalam,0.0010556226414748925,4.630412416122985e-05,4.386427719713813
Malayalam,Manipuri,0.0,0.0,
Malayalam,Marathi,0.0,0.0,
Malayalam,Nepali,0.0,0.0,
Malayalam,Oriya,0.0,0.0,
Malayalam,Others,0.0,0.0,
Malayalam,Punjabi,0.0,0.0,
Malayalam,Sindhi,0.0,0.0,
Malayalam,Tamil,0.0,0.0,
Malayalam,Telugu,0.0,0.0,
Marathi,Assamese,0.0,0.0,
Marathi,Bengali,0.0,0.0,
Marathi,Dogri,0.0,0.0,
Marathi,English,0.0,0.0,
Marathi,Gujarati,0.0,0.0,
Marathi,Hindi,0.0012028654192901094,5.276282218259314e-05,4.386427719713813
Marathi,Kannada,0.0,0.0,
Marathi,Kashmiri,0.0,0.0,
Marathi,Konkani,0.0,0.0,
Marathi,Maithili,0.0,0.0,
Marathi,Malayalam,0.0,0.0,
Marathi,Manipuri,0.0,0.0,
Marathi,Marathi,0.0912304143037438,0.004093318024126527,4.486791006448986
Marathi,Nepali,0.0,0.0,
Marathi,Oriya,0.0,0.0,
Marathi,Others,0.0,0.0,
Marathi,Punjabi,0.0,0.0,
Marathi,Sindhi,0.0,0.0,
Marathi,Tamil,0.0,0.0,
Marathi,Telugu,0.0,0.0,
Oriya,Assamese,0.0,0.0,
Oriya,Bengali,0.0,0.0,
Oriya,Dogri,0.0,0.0,
Oriya,English,0.0,0.0,
Oriya,Gujarati,0.0,0.0,
Oriya,Hindi,0.0,0.0,
Oriya,Kannada,0.0,0.0,
Oriya,Kashmiri,0.0,0.0,
Oriya,Konkani,0.0,0.0,
Oriya,Maithili,0.0,0.0,
Oriya,Malayalam,0.0,0.0,
Oriya,Manipuri,0.0,0.0,
Oriya,Marathi,0.0,0.0,
Oriya,Nepali,0.0,0.0,
Oriya,Oriya,0.0027964485183308062,0.0001226641929755887,4.386427719713813
Oriya,Others,0.0,0.0,
Oriya,Punjabi,0.0,0.0,
Oriya,Sindhi,0.0,0.0,
Oriya,Tamil,0.0,0.0,
Oriya,Telugu,0.0,0.0,
Others,Assamese,0.0,0.0,
Others,Bengali,0.0,0.0,
Others,Dogri,0.0,0.0,
Others,English,0.0,0.0,
Others,Gujarati,0.0,0.0,
Others,Hindi,0.0,0.0,
Others,Kannada,0.0,0.0,
Others,Kashmiri,0.0,0.0,
Others,Konkani,0.0,0.0,
Others,Maithili,0.0,0.0,
Others,Malayalam,0.0,0.0,
Others,Manipuri,0.0,0.0,
Others,Marathi,0.0,0.0,
Others,Nepali,0.0,0.0,
Others,Oriya,0.0,0.0,
Others,Others,9.459413051810837e-05,4.149303162268569e-06,4.386427719713813
Others,Punjabi,0.0,0.0,
Others,Sindhi,0.0,0.0,
Others,Tamil,0.0,0.0,
Others,Telugu,0.0,0.0,
Tamil,Assamese,0.0,0.0,
Tamil,Bengali,0.0,0.0,
Tamil,Dogri,0.0,0.0,
Tamil,English,0.0,0.0,
Tamil,Gujarati,0.0,0.0,
Tamil,Hindi,0.0,0.0,
Tamil,Kannada,0.0,0.0,
Tamil,Kashmiri,0.0,0.0,
Tamil,Konkani,0.0,0.0,
Tamil,Maithili,0.0,0.0,
Tamil,Malayalam,0.0,0.0,
Tamil,Manipuri,0.0,0.0,
Tamil,Marathi,0.0,0.0,
Tamil,Nepali,0.0,0.0,
Tamil,Oriya,0.0,0.0,
Tamil,Others,0.0,0.0,
Tamil,Punjabi,0.0,0.0,
Tamil,Sindhi,0.0,0.0,
Tamil,Tamil,0.013034526793404064,0.0005717500963993998,4.386427719713812
Tamil,Telugu,0.0,0.0,
Telugu,Assamese,0.0,0.0,
Telugu,Bengali,0.0,0.0,
Telugu,Dogri,0.0,0.0,
Telugu,English,0.0,0.0,
Telugu,Gujarati,0.0,0.0,
Telugu,Hindi,0.0,0.0,
Telugu,Kannada,0.0,0.0,
Telugu,Kashmiri,0.0,0.0,
Telugu,Konkani,0.0,0.0,
Telugu,Maithili,0.0,0.0,
Telugu,Malayalam,0.0,0.0,
Telugu,Manipuri,0.0,0.0,
Telugu,Marathi,0.0,0.0,
Telugu,Nepali,0.0,0.0,
Telugu,Oriya,0.0,0.0,
Telugu,Others,0.0005783402116083787,2.536847535624145e-05,4.386427719713813
Telugu,Punjabi,0.0,0.0,
Telugu,Sindhi,0.0,0.0,
Telugu,Tamil,0.0,0.0,
Telugu,Telugu,0.02418341783439886,0.0010607881434622855,4.386427719713812


==> India-Urban-Male.csv <==
medium_instruction,lang_home,estimate,se,cv
Assamese,Assamese,0.0042803145741538064,0.00047126142214396307,11.009971673334986
Assamese,Bengali,0.0008591443219408323,6.91261462794604e-05,8.045929480544363
Assamese,Bodo,3.5643613161721476e-06,4.2568856509239645e-08,1.1942912834368697
Assamese,Dogri,0.0,0.0,
Assamese,English,0.0,0.0,
Assamese,Gujarati,5.4886267460301454e-05,6.555019080822273e-07,1.1942912834368697
Assamese,Hindi,0.0007311410969087755,8.731954390006224e-06,1.19429128343687
Assamese,Kannada,0.0,0.0,
Assamese,Kashmiri,0.0,0.0,
Assamese,Konkani,0.0,0.0,
Assamese,Maithili,0.0,0.0,
Assamese,Malayalam,5.886350707209961e-05,7.030017340873309e-07,1.1942912834368695
Assamese,Manipuri,0.0,0.0,
Assamese,Marathi,0.0,0.0,
Assamese,Nepali,1.0968078418824156e-05,1.3099080451653733e-07,1.1942912834368695
Assamese,Oriya,2.298446050023184e-05,2.7450140829925923e-07,1.1942912834368697
Assamese,Others,0.0002948746117874616,3.521661785645963e-06,1.19429128343687
Assamese,Punjabi,8.26753993876294e-05,9.873850884330773e-07,1.19429128343687
Assamese,Sanskrit,0.0,0.0,
Assamese,Santhali,0.0,0.0,
Assamese,Sindhi,0.0,0.0,
Assamese,Tamil,0.0,0.0,
Assamese,Telugu,0.0,0.0,
Assamese,Urdu,1.1309824124192505e-05,1.3507224368727138e-07,1.1942912834368697
Bengali,Assamese,2.7848280222487865e-05,3.325895832842463e-07,1.19429128343687
Bengali,Bengali,0.04710760184055425,0.002293501001591951,4.868643089399447
Bengali,Bodo,0.0,0.0,
Bengali,Dogri,0.0,0.0,
Bengali,English,2.1320318705689287e-05,2.546267079030076e-07,1.1942912834368697
Bengali,Gujarati,0.0,0.0,
Bengali,Hindi,0.0010794427271491511,2.9352641672754763e-05,2.719240301917286
Bengali,Kannada,0.0,0.0,
Bengali,Kashmiri,0.0,0.0,
Bengali,Konkani,0.0,0.0,
Bengali,Maithili,0.0,0.0,
Bengali,Malayalam,0.0,0.0,
Bengali,Manipuri,4.452462014610152e-05,5.317536573882669e-07,1.1942912834368697
Bengali,Marathi,0.0,0.0,
Bengali,Nepali,0.0,0.0,
Bengali,Oriya,6.795945818791043e-05,8.116338854091383e-07,1.1942912834368697
Bengali,Others,0.0009635192849854707,3.39867869351062e-05,3.5273592822398667
Bengali,Punjabi,0.0,0.0,
Bengali,Sanskrit,0.0,0.0,
Bengali,Santhali,0.0005163139734344422,6.166292779894099e-06,1.1942912834368697
Bengali,Sindhi,0.0,0.0,
Bengali,Tamil,0.0,0.0,
Bengali,Telugu,1.7323105268728194e-06,2.0688833624501395e-08,1.1942912834368697
Bengali,Urdu,0.00019850515786812645,2.370729797591632e-06,1.19429128343687
Bodo,Assamese,0.0,0.0,
Bodo,Bengali,0.0,0.0,
Bodo,Bodo,0.0,0.0,
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Gujarati,0.0,0.0,
Bodo,Hindi,0.00018418083250498906,2.199655628368545e-06,1.1942912834368697
Bodo,Kannada,0.0,0.0,
Bodo,Kashmiri,0.0,0.0,
Bodo,Konkani,0.0,0.0,
Bodo,Maithili,0.0,0.0,
Bodo,Malayalam,0.0,0.0,
Bodo,Manipuri,0.0,0.0,
Bodo,Marathi,0.0,0.0,
Bodo,Nepali,0.0,0.0,
Bodo,Oriya,0.0,0.0,
Bodo,Others,0.0,0.0,
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
Bodo,Santhali,0.0,0.0,
Bodo,Sindhi,0.0,0.0,
Bodo,Tamil,0.0,0.0,
Bodo,Telugu,0.0,0.0,
Bodo,Urdu,0.0,0.0,
Dogri,Assamese,0.0,0.0,
Dogri,Bengali,0.0,0.0,
Dogri,Bodo,0.0,0.0,
Dogri,Dogri,1.576978598799287e-05,1.883371794712477e-07,1.19429128343687
Dogri,English,0.0,0.0,
Dogri,Gujarati,0.0,0.0,
Dogri,Hindi,0.0,0.0,
Dogri,Kannada,0.0,0.0,
Dogri,Kashmiri,0.0,0.0,
Dogri,Konkani,0.0,0.0,
Dogri,Maithili,0.0,0.0,
Dogri,Malayalam,0.0,0.0,
Dogri,Manipuri,0.0,0.0,
Dogri,Marathi,0.0,0.0,
Dogri,Nepali,0.0,0.0,
Dogri,Oriya,0.0,0.0,
Dogri,Others,0.0,0.0,
Dogri,Punjabi,0.0,0.0,
Dogri,Sanskrit,0.0,0.0,
Dogri,Santhali,0.0,0.0,
Dogri,Sindhi,0.0,0.0,
Dogri,Tamil,0.0,0.0,
Dogri,Telugu,0.0,0.0,
Dogri,Urdu,0.0,0.0,
English,Assamese,0.004226227904016963,0.0004752497320294339,11.245246182244847
English,Bengali,0.01717993063485101,0.0008084448407162334,4.705751483514324
English,Bodo,7.947249987521226e-05,9.491331387390372e-07,1.1942912834368697
English,Dogri,0.0011316312395785754,0.0002225481026239887,19.666132821400957
English,English,0.006752012939323317,0.00017625388286338472,2.610390182117287
English,Gujarati,0.024836763266317428,0.0012580905606322638,5.065436857218965
English,Hindi,0.20388810123670048,0.004379170149008617,2.147830168826131
English,Kannada,0.023911757897601273,0.0014071941354377286,5.884946399440136
English,Kashmiri,0.00325810471676313,0.0002088806877453877,6.411110320386111
English,Konkani,0.003221909375005053,0.0003137858037690322,9.739125693705773
English,Maithili,0.0023299778257641866,6.786912611959592e-05,2.9128657521595165
English,Malayalam,0.03418220292201983,0.001370888734731338,4.010533603872047
English,Manipuri,0.002618452695106057,0.0001013937185856493,3.872276126093715
English,Marathi,0.04455381253589407,0.0024257556679278163,5.444552395989781
English,Nepali,0.0025285874918401013,0.0005802032604241422,22.94574588763457
English,Oriya,0.008760833176653389,0.0005326903189966485,6.080361402340211
English,Others,0.01423956965764318,0.0006515962438714746,4.575954607741436
English,Punjabi,0.018897075680594545,0.001055295388802596,5.584437542821938
English,Sanskrit,2.8523910966547534e-06,3.406585823687706e-08,1.19429128343687
English,Santhali,0.0001136221997781346,1.3569800279994878e-06,1.1942912834368695
English,Sindhi,0.004524739298344736,0.0001143852683387461,2.527996881070941
English,Tamil,0.06038912510573836,0.0026702276295568965,4.421702789834197
English,Telugu,0.06504564158673208,0.002247490637556942,3.4552517013151913
English,Urdu,0.024492496219896565,0.0013400801916590007,5.4713908277359735
Gujarati,Assamese,1.677968836090831e-05,2.003983554821989e-07,1.1942912834368697
Gujarati,Bengali,0.0,0.0,
Gujarati,Bodo,0.0,0.0,
Gujarati,Dogri,0.0,0.0,
Gujarati,English,3.7170386584498325e-05,4.439226869984511e-07,1.1942912834368697
Gujarati,Gujarati,0.03649001630945429,0.0021668942556225413,5.938320874526755
Gujarati,Hindi,0.005381134062172656,0.0004094563960972128,7.6091097409287185
Gujarati,Kannada,0.0,0.0,
Gujarati,Kashmiri,0.0,0.0,
Gujarati,Konkani,0.0,0.0,
Gujarati,Maithili,0.00019080750337710896,2.2787973809763235e-06,1.19429128343687
Gujarati,Malayalam,0.0,0.0,
Gujarati,Manipuri,0.0,0.0,
Gujarati,Marathi,0.0003416731552808218,4.080572711362576e-06,1.19429128343687
Gujarati,Nepali,0.00013926601401957557,1.6632418662257602e-06,1.19429128343687
Gujarati,Oriya,2.807160047414825e-05,3.3525667758397555e-07,1.1942912834368697
Gujarati,Others,9.783965631471508e-05,3.263893919721365e-05,33.359621677559744
Gujarati,Punjabi,0.00018548441453949366,2.215224194979083e-06,1.19429128343687
Gujarati,Sanskrit,0.0,0.0,
Gujarati,Santhali,0.0,0.0,
Gujarati,Sindhi,0.00019842693779152063,2.369795622034831e-06,1.19429128343687
Gujarati,Tamil,0.0,0.0,
Gujarati,Telugu,0.0,0.0,
Gujarati,Urdu,0.0002410947653777984,2.8793737677296182e-06,1.1942912834368697
Hindi,Assamese,4.7330749286411165e-05,5.652670131129671e-07,1.19429128343687
Hindi,Bengali,0.003057290262547698,0.00034196783170413274,11.18532433420844
Hindi,Bodo,0.0,0.0,
Hindi,Dogri,0.00022880171360203713,2.7325589219033207e-06,1.19429128343687
Hindi,English,0.0011080729504109208,1.3233618660879377e-05,1.19429128343687
Hindi,Gujarati,0.00020280636003772854,2.422098680186187e-06,1.1942912834368697
Hindi,Hindi,0.2458886403725083,0.005055514474252907,2.056017905745491
Hindi,Kannada,0.0001870815473721993,2.2342986131849944e-06,1.1942912834368697
Hindi,Kashmiri,0.0,0.0,
Hindi,Konkani,3.821624184270704e-05,4.5641324518460396e-07,1.1942912834368697
Hindi,Maithili,0.0035414107467429986,0.0001730024289186329,4.885127461640579
Hindi,Malayalam,8.355154156364728e-05,9.97848778071773e-07,1.1942912834368702
Hindi,Manipuri,0.0,0.0,
Hindi,Marathi,0.0016906911318125134,5.5757373303780596e-05,3.2979041679839916
Hindi,Nepali,0.0005295519804354925,6.324393143608405e-06,1.1942912834368697
Hindi,Oriya,0.0022381410770912617,2.672992379472101e-05,1.19429128343687
Hindi,Others,0.023107414728852867,0.0012624200235283422,5.463268125585823
Hindi,Punjabi,0.005023342674302288,0.00012034819953984668,2.395779212027623
Hindi,Sanskrit,0.0,0.0,
Hindi,Santhali,1.463437067502133e-05,1.7477701335762115e-07,1.1942912834368697
Hindi,Sindhi,0.0004244162079472289,5.068765777007054e-06,1.1942912834368697
Hindi,Tamil,0.0003098491818071935,3.7005017701237717e-06,1.19429128343687
Hindi,Telugu,9.707974891480664e-05,1.1594149792719351e-06,1.19429128343687
Hindi,Urdu,0.0034230960511171505,0.00014840606111946042,4.335433739027775
Kannada,Assamese,0.0,0.0,
Kannada,Bengali,0.0,0.0,
Kannada,Bodo,0.0,0.0,
Kannada,Dogri,0.0,0.0,
Kannada,English,5.842730450321882e-05,6.977922048290601e-07,1.19429128343687
Kannada,Gujarati,3.679668275886928e-05,4.394595747830934e-07,1.19429128343687
Kannada,Hindi,0.0005704703586642737,6.813077768118469e-06,1.1942912834368697
Kannada,Kannada,0.015336032532235514,0.0008565221595933513,5.58503092499959
Kannada,Kashmiri,0.0,0.0,
Kannada,Konkani,6.834037836327575e-05,8.161831818603789e-07,1.1942912834368697
Kannada,Maithili,0.00017658356259333884,2.108922096034535e-06,1.19429128343687
Kannada,Malayalam,0.00042848378079411877,5.117344444964904e-06,1.1942912834368697
Kannada,Manipuri,0.0,0.0,
Kannada,Marathi,0.00018791245849897724,2.2442221123452106e-06,1.1942912834368697
Kannada,Nepali,0.0,0.0,
Kannada,Oriya,0.0,0.0,
Kannada,Others,0.0027297962035915716,5.094773189217314e-05,1.8663566102532347
Kannada,Punjabi,0.00012113055395196274,1.4466516474270855e-06,1.1942912834368695
Kannada,Sanskrit,0.0,0.0,
Kannada,Santhali,0.0,0.0,
Kannada,Sindhi,0.0,0.0,
Kannada,Tamil,0.00020015911945500531,2.3904829166551204e-06,1.1942912834368697
Kannada,Telugu,0.0007153746613688743,8.543657224644491e-06,1.19429128343687
Kannada,Urdu,0.003825281456089731,0.00012886300631142112,3.3687196037895504
Kashmiri,Assamese,0.0,0.0,
Kashmiri,Bengali,0.0,0.0,
Kashmiri,Bodo,0.0,0.0,
Kashmiri,Dogri,0.0,0.0,
Kashmiri,English,0.0,0.0,
Kashmiri,Gujarati,0.0,0.0,
Kashmiri,Hindi,0.0,0.0,
Kashmiri,Kannada,0.0,0.0,
Kashmiri,Kashmiri,3.77984667383314e-05,4.514237935286764e-07,1.1942912834368697
Kashmiri,Konkani,0.0,0.0,
Kashmiri,Maithili,0.0,0.0,
Kashmiri,Malayalam,0.0,0.0,
Kashmiri,Manipuri,0.0,0.0,
Kashmiri,Marathi,0.0,0.0,
Kashmiri,Nepali,0.0,0.0,
Kashmiri,Oriya,0.0,0.0,
Kashmiri,Others,0.0,0.0,
Kashmiri,Punjabi,0.0,0.0,
Kashmiri,Sanskrit,0.0,0.0,
Kashmiri,Santhali,0.0,0.0,
Kashmiri,Sindhi,0.0,0.0,
Kashmiri,Tamil,0.0,0.0,
Kashmiri,Telugu,0.0,0.0,
Kashmiri,Urdu,0.0,0.0,
Konkani,Assamese,0.0,0.0,
Konkani,Bengali,0.0,0.0,
Konkani,Bodo,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Gujarati,0.0,0.0,
Konkani,Hindi,0.0,0.0,
Konkani,Kannada,0.0,0.0,
Konkani,Kashmiri,0.0,0.0,
Konkani,Konkani,0.0,0.0,
Konkani,Maithili,0.0,0.0,
Konkani,Malayalam,0.0,0.0,
Konkani,Manipuri,0.0,0.0,
Konkani,Marathi,0.00013274526885251328,1.5853651750804045e-06,1.19429128343687
Konkani,Nepali,0.0,0.0,
Konkani,Oriya,0.0,0.0,
Konkani,Others,0.0,0.0,
Konkani,Punjabi,1.5945040195874072e-05,1.9043022519982922e-07,1.1942912834368697
Konkani,Sanskrit,0.0,0.0,
Konkani,Santhali,0.0,0.0,
Konkani,Sindhi,0.0,0.0,
Konkani,Tamil,0.0,0.0,
Konkani,Telugu,0.0,0.0,
Konkani,Urdu,0.0,0.0,
Maithili,Assamese,0.0,0.0,
Maithili,Bengali,0.0,0.0,
Maithili,Bodo,0.0,0.0,
Maithili,Dogri,0.0,0.0,
Maithili,English,0.0,0.0,
Maithili,Gujarati,0.0,0.0,
Maithili,Hindi,8.379818608856245e-05,1.000794432133909e-06,1.19429128343687
Maithili,Kannada,0.0,0.0,
Maithili,Kashmiri,0.0,0.0,
Maithili,Konkani,0.0,0.0,
Maithili,Maithili,1.0055725630736709e-05,1.2009465469421572e-07,1.19429128343687
Maithili,Malayalam,0.0,0.0,
Maithili,Manipuri,0.0,0.0,
Maithili,Marathi,0.0,0.0,
Maithili,Nepali,0.0,0.0,
Maithili,Oriya,0.0,0.0,
Maithili,Others,0.0,0.0,
Maithili,Punjabi,0.0,0.0,
Maithili,Sanskrit,0.0,0.0,
Maithili,Santhali,0.0,0.0,
Maithili,Sindhi,7.819198438718611e-05,9.338400538824819e-07,1.1942912834368697
Maithili,Tamil,0.0,0.0,
Maithili,Telugu,0.0,0.0,
Maithili,Urdu,0.0,0.0,
Malayalam,Assamese,0.0,0.0,
Malayalam,Bengali,0.0,0.0,
Malayalam,Bodo,0.0,0.0,
Malayalam,Dogri,0.0,0.0,
Malayalam,English,0.0001361735504308012,1.626308843141569e-06,1.19429128343687
Malayalam,Gujarati,0.0,0.0,
Malayalam,Hindi,0.0,0.0,
Malayalam,Kannada,0.0,0.0,
Malayalam,Kashmiri,0.0,0.0,
Malayalam,Konkani,0.0,0.0,
Malayalam,Maithili,5.091882146600253e-05,6.0811904639725e-07,1.1942912834368697
Malayalam,Malayalam,0.012659025988779077,0.0009683134851248549,7.649194226974217
Malayalam,Manipuri,0.0,0.0,
Malayalam,Marathi,0.0,0.0,
Malayalam,Nepali,0.0,0.0,
Malayalam,Oriya,0.0,0.0,
Malayalam,Others,2.7271358833749514e-06,3.2569946142626117e-08,1.1942912834368695
Malayalam,Punjabi,0.0,0.0,
Malayalam,Sanskrit,0.0,0.0,
Malayalam,Santhali,0.0,0.0,
Malayalam,Sindhi,0.0,0.0,
Malayalam,Tamil,0.00018563234970908754,2.2169909718146798e-06,1.1942912834368697
Malayalam,Telugu,0.0,0.0,
Malayalam,Urdu,0.0,0.0,
Manipuri,Assamese,0.0,0.0,
Manipuri,Bengali,0.0,0.0,
Manipuri,Bodo,0.0,0.0,
Manipuri,Dogri,0.0,0.0,
Manipuri,English,0.0,0.0,
Manipuri,Gujarati,0.0,0.0,
Manipuri,Hindi,0.0,0.0,
Manipuri,Kannada,0.0,0.0,
Manipuri,Kashmiri,0.0,0.0,
Manipuri,Konkani,0.0,0.0,
Manipuri,Maithili,0.0,0.0,
Manipuri,Malayalam,0.0,0.0,
Manipuri,Manipuri,0.0002236364824149031,3.087000514076869e-05,13.803653503857616
Manipuri,Marathi,0.0,0.0,
Manipuri,Nepali,0.0,0.0,
Manipuri,Oriya,0.0,0.0,
Manipuri,Others,1.5314125047501736e-06,1.8289526057693563e-08,1.1942912834368697
Manipuri,Punjabi,0.0,0.0,
Manipuri,Sanskrit,0.0,0.0,
Manipuri,Santhali,0.0,0.0,
Manipuri,Sindhi,0.0,0.0,
Manipuri,Tamil,0.0,0.0,
Manipuri,Telugu,0.0007006817867156339,8.368181503374535e-06,1.19429128343687
Manipuri,Urdu,0.0,0.0,
Marathi,Assamese,0.0,0.0,
Marathi,Bengali,0.0,0.0,
Marathi,Bodo,0.0,0.0,
Marathi,Dogri,0.0,0.0,
Marathi,English,0.0001056154020189502,1.2613555402791302e-06,1.19429128343687
Marathi,Gujarati,0.00016638376769465273,1.987106834631088e-06,1.1942912834368697
Marathi,Hindi,0.006712194152385602,0.00011946682818233994,1.7798476246382096
Marathi,Kannada,0.0004719679579443138,5.636672182343931e-06,1.1942912834368697
Marathi,Kashmiri,2.415002984603e-05,2.8842170139853886e-07,1.1942912834368702
Marathi,Konkani,3.591036037518772e-05,4.2887430381163453e-07,1.1942912834368697
Marathi,Maithili,0.0,0.0,
Marathi,Malayalam,0.0,0.0,
Marathi,Manipuri,0.0,0.0,
Marathi,Marathi,0.04284070014101922,0.0017557508360065512,4.098324327630329
Marathi,Nepali,0.0,0.0,
Marathi,Oriya,0.0,0.0,
Marathi,Others,4.052933965996265e-05,4.840383707934562e-07,1.1942912834368697
Marathi,Punjabi,0.0,0.0,
Marathi,Sanskrit,0.0,0.0,
Marathi,Santhali,0.0,0.0,
Marathi,Sindhi,0.00013856370855416927,1.654854293269312e-06,1.1942912834368697
Marathi,Tamil,8.829770901252423e-05,1.0545318422110282e-06,1.1942912834368697
Marathi,Telugu,0.0010931798220524982,1.305575132706367e-05,1.1942912834368697
Marathi,Urdu,0.0015302845635137147,1.8276055153824246e-05,1.19429128343687
Oriya,Assamese,0.0,0.0,
Oriya,Bengali,0.0,0.0,
Oriya,Bodo,0.0,0.0,
Oriya,Dogri,0.0,0.0,
Oriya,English,2.8519529611350505e-05,3.4060625622555603e-07,1.1942912834368697
Oriya,Gujarati,7.242006436865152e-05,8.649065162141755e-07,1.1942912834368697
Oriya,Hindi,0.0006764872990006929,8.07922884552279e-06,1.1942912834368695
Oriya,Kannada,0.0,0.0,
Oriya,Kashmiri,0.0,0.0,
Oriya,Konkani,0.0,0.0,
Oriya,Maithili,0.0,0.0,
Oriya,Malayalam,0.0,0.0,
Oriya,Manipuri,8.843507738428994e-05,1.0561724207012252e-06,1.1942912834368697
Oriya,Marathi,0.0,0.0,
Oriya,Nepali,0.0,0.0,
Oriya,Oriya,0.011075568718708968,0.0006884606697804063,6.216029959865186
Oriya,Others,0.0,0.0,
Oriya,Punjabi,0.0,0.0,
Oriya,Sanskrit,0.0,0.0,
Oriya,Santhali,0.0,0.0,
Oriya,Sindhi,0.0,0.0,
Oriya,Tamil,0.0,0.0,
Oriya,Telugu,0.0004677604394578952,5.586422155811639e-06,1.19429128343687
Oriya,Urdu,0.00027933239854293805,3.336042487613447e-06,1.19429128343687
Others,Assamese,0.0,0.0,
Others,Bengali,8.20924214196481e-05,9.804226333771192e-07,1.19429128343687
Others,Bodo,0.0,0.0,
Others,Dogri,0.0,0.0,
Others,English,1.3389163755347739e-05,1.5990561565520673e-07,1.19429128343687
Others,Gujarati,0.0,0.0,
Others,Hindi,0.00019839897443629253,2.3694616581207847e-06,1.1942912834368695
Others,Kannada,9.35624227353085e-05,1.1174078593001454e-06,1.1942912834368695
Others,Kashmiri,0.0,0.0,
Others,Konkani,0.0,0.0,
Others,Maithili,0.0,0.0,
Others,Malayalam,7.884635267220138e-06,9.416551172719946e-08,1.19429128343687
Others,Manipuri,0.0,0.0,
Others,Marathi,0.00016956463156769658,2.0250956146048432e-06,1.1942912834368697
Others,Nepali,0.0,0.0,
Others,Oriya,0.0,0.0,
Others,Others,0.0005393399923773517,4.473314618475367e-05,8.294053253417172
Others,Punjabi,8.442227147736294e-06,1.0082478295335563e-07,1.1942912834368697
Others,Sanskrit,0.0,0.0,
Others,Santhali,0.0,0.0,
Others,Sindhi,0.0,0.0,
Others,Tamil,0.0,0.0,
Others,Telugu,0.0,0.0,
Others,Urdu,0.0,0.0,
Punjabi,Assamese,0.0,0.0,
Punjabi,Bengali,0.0,0.0,
Punjabi,Bodo,0.0,0.0,
Punjabi,Dogri,0.0,0.0,
Punjabi,English,0.0,0.0,
Punjabi,Gujarati,0.0,0.0,
Punjabi,Hindi,0.0004580697838057817,5.470687500050565e-06,1.19429128343687
Punjabi,Kannada,0.0,0.0,
Punjabi,Kashmiri,0.0,0.0,
Punjabi,Konkani,0.0,0.0,
Punjabi,Maithili,0.0,0.0,
Punjabi,Malayalam,0.0,0.0,
Punjabi,Manipuri,0.0,0.0,
Punjabi,Marathi,0.0,0.0,
Punjabi,Nepali,5.161236422101476e-06,6.16401967067269e-08,1.1942912834368697
Punjabi,Oriya,0.0,0.0,
Punjabi,Others,0.0002616434501152578,3.1247849184100193e-06,1.19429128343687
Punjabi,Punjabi,0.007642110633687448,0.0008709337937908343,11.396508576461082
Punjabi,Sanskrit,0.0,0.0,
Punjabi,Santhali,0.0,0.0,
Punjabi,Sindhi,0.0,0.0,
Punjabi,Tamil,0.0,0.0,
Punjabi,Telugu,0.0,0.0,
Punjabi,Urdu,0.0,0.0,
Sanskrit,Assamese,0.0,0.0,
Sanskrit,Bengali,0.0,0.0,
Sanskrit,Bodo,0.0,0.0,
Sanskrit,Dogri,0.0,0.0,
Sanskrit,English,0.0,0.0,
Sanskrit,Gujarati,0.0,0.0,
Sanskrit,Hindi,9.888705793358156e-05,1.1809995133479322e-06,1.1942912834368697
Sanskrit,Kannada,0.0,0.0,
Sanskrit,Kashmiri,0.0,0.0,
Sanskrit,Konkani,0.0,0.0,
Sanskrit,Maithili,0.0,0.0,
Sanskrit,Malayalam,0.0,0.0,
Sanskrit,Manipuri,7.403201649099418e-07,8.841579199044895e-09,1.1942912834368697
Sanskrit,Marathi,0.0,0.0,
Sanskrit,Nepali,0.0,0.0,
Sanskrit,Oriya,0.0,0.0,
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,
Sanskrit,Sanskrit,0.0,0.0,
Sanskrit,Santhali,0.0,0.0,
Sanskrit,Sindhi,0.0,0.0,
Sanskrit,Tamil,0.0,0.0,
Sanskrit,Telugu,0.00021126701464997,2.523143540741886e-06,1.1942912834368697
Sanskrit,Urdu,0.0,0.0,
Sindhi,Assamese,0.0,0.0,
Sindhi,Bengali,0.0,0.0,
Sindhi,Bodo,0.0,0.0,
Sindhi,Dogri,0.0,0.0,
Sindhi,English,0.0,0.0,
Sindhi,Gujarati,0.0,0.0,
Sindhi,Hindi,0.0,0.0,
Sindhi,Kannada,0.0,0.0,
Sindhi,Kashmiri,0.0,0.0,
Sindhi,Konkani,0.0,0.0,
Sindhi,Maithili,0.0,0.0,
Sindhi,Malayalam,0.0,0.0,
Sindhi,Manipuri,0.0,0.0,
Sindhi,Marathi,0.0,0.0,
Sindhi,Nepali,0.0,0.0,
Sindhi,Oriya,0.0,0.0,
Sindhi,Others,0.0,0.0,
Sindhi,Punjabi,0.0,0.0,
Sindhi,Sanskrit,0.0,0.0,
Sindhi,Santhali,0.0,0.0,
Sindhi,Sindhi,0.00013890133063111686,1.6588864843052556e-06,1.19429128343687
Sindhi,Tamil,0.0,0.0,
Sindhi,Telugu,0.0,0.0,
Sindhi,Urdu,0.0,0.0,
Tamil,Assamese,0.0,0.0,
Tamil,Bengali,0.0,0.0,
Tamil,Bodo,0.0,0.0,
Tamil,Dogri,0.0,0.0,
Tamil,English,0.0,0.0,
Tamil,Gujarati,0.0,0.0,
Tamil,Hindi,0.0,0.0,
Tamil,Kannada,0.0007759693191973534,9.267333941318413e-06,1.1942912834368697
Tamil,Kashmiri,0.0,0.0,
Tamil,Konkani,0.0,0.0,
Tamil,Maithili,0.0,0.0,
Tamil,Malayalam,0.00012656549621049045,1.511560689080509e-06,1.1942912834368697
Tamil,Manipuri,0.0,0.0,
Tamil,Marathi,0.0,0.0,
Tamil,Nepali,0.0,0.0,
Tamil,Oriya,0.0,0.0,
Tamil,Others,0.00047988165190556114,8.769978706730878e-06,1.8275294902203878
Tamil,Punjabi,0.0,0.0,
Tamil,Sanskrit,0.0,0.0,
Tamil,Santhali,0.0,0.0,
Tamil,Sindhi,0.0,0.0,
Tamil,Tamil,0.037116844942061654,0.0019952149987539315,5.375497302824111
Tamil,Telugu,0.0037892248357689956,4.5254381923414156e-05,1.1942912834368697
Tamil,Urdu,0.0006090006405838972,7.273241566568185e-06,1.19429128343687
Telugu,Assamese,0.0,0.0,
Telugu,Bengali,0.0,0.0,
Telugu,Bodo,0.0,0.0,
Telugu,Dogri,0.0,0.0,
Telugu,English,4.507834612497324e-05,5.383667584880572e-07,1.1942912834368695
Telugu,Gujarati,0.0,0.0,
Telugu,Hindi,0.0006834463085508463,8.162339689993813e-06,1.19429128343687
Telugu,Kannada,0.00016952597255125222,2.0246339133411855e-06,1.1942912834368695
Telugu,Kashmiri,0.0,0.0,
Telugu,Konkani,0.0,0.0,
Telugu,Maithili,0.0,0.0,
Telugu,Malayalam,0.0,0.0,
Telugu,Manipuri,0.0,0.0,
Telugu,Marathi,0.0002126119618320701,2.5392061277045375e-06,1.1942912834368697
Telugu,Nepali,0.0,0.0,
Telugu,Oriya,0.0,0.0,
Telugu,Others,0.00045161140851858293,5.393555686943909e-06,1.1942912834368697
Telugu,Punjabi,0.0,0.0,
Telugu,Sanskrit,8.929923526521005e-05,1.0664929829481867e-06,1.1942912834368695
Telugu,Santhali,0.0,0.0,
Telugu,Sindhi,0.0,0.0,
Telugu,Tamil,0.000258102928525893,3.0825007776800348e-06,1.19429128343687
Telugu,Telugu,0.016295151454674212,0.0006744590782809516,4.139016934926893
Telugu,Urdu,0.0027660139675791864,3.3034263713444544e-05,1.1942912834368695
Urdu,Assamese,0.0,0.0,
Urdu,Bengali,0.0001257865170291361,1.5022574086178064e-06,1.19429128343687
Urdu,Bodo,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Gujarati,0.00029700562563726414,3.547112298302987e-06,1.19429128343687
Urdu,Hindi,0.015781346902428862,0.000699686437445281,4.433629409271741
Urdu,Kannada,0.00014854056979135942,1.7740070773856656e-06,1.1942912834368697
Urdu,Kashmiri,0.00026687878298554436,5.83432328621858e-05,21.8613230356892
Urdu,Konkani,0.0,0.0,
Urdu,Maithili,0.0,0.0,
Urdu,Malayalam,0.0,0.0,
Urdu,Manipuri,0.0,0.0,
Urdu,Marathi,0.0,0.0,
Urdu,Nepali,0.0,0.0,
Urdu,Oriya,0.0,0.0,
Urdu,Others,0.0004780582993949619,5.709408599420564e-06,1.1942912834368697
Urdu,Punjabi,0.0,0.0,
Urdu,Sanskrit,0.0,0.0,
Urdu,Santhali,0.0,0.0,
Urdu,Sindhi,0.0,0.0,
Urdu,Tamil,0.0,0.0,
Urdu,Telugu,0.0,0.0,
Urdu,Urdu,0.006898050788821759,0.0002205239254331453,3.1969020261564713


==> India-Urban-Neutral.csv <==
medium_instruction,lang_home,estimate,se,cv
Assamese,Assamese,0.004235577787550639,0.0004656150321214164,10.992951976704775
Assamese,Bengali,0.000849457386898264,6.832801984112591e-05,8.043725429314474
Assamese,Bodo,3.5241727987644975e-06,4.175173558465237e-08,1.184724415309308
Assamese,Dogri,0.0,0.0,
Assamese,English,0.0,0.0,
Assamese,Gujarati,5.426741950421429e-05,6.429193684247522e-07,1.184724415309308
Assamese,Hindi,0.0007228974105666393,8.564342120621747e-06,1.1847244153093084
Assamese,Kannada,0.0,0.0,
Assamese,Kashmiri,0.0,0.0,
Assamese,Konkani,0.0,0.0,
Assamese,Maithili,0.0,0.0,
Assamese,Malayalam,5.819981535602439e-05,6.89507422187757e-07,1.1847244153093084
Assamese,Manipuri,0.0,0.0,
Assamese,Marathi,0.0,0.0,
Assamese,Nepali,1.0844412277441844e-05,1.2847639994765375e-07,1.1847244153093084
Assamese,Oriya,2.2725308492625888e-05,2.692322781664986e-07,1.1847244153093082
Assamese,Others,0.0002915498721166751,3.4540625177693147e-06,1.1847244153093082
Assamese,Punjabi,8.174322629047482e-05,9.684319597247927e-07,1.1847244153093084
Assamese,Sanskrit,0.0,0.0,
Assamese,Santhali,0.0,0.0,
Assamese,Sindhi,0.0,0.0,
Assamese,Tamil,0.0,0.0,
Assamese,Telugu,0.0,0.0,
Assamese,Urdu,1.118230476704139e-05,1.3247949476943602e-07,1.1847244153093082
Bengali,Assamese,2.7534288178691225e-05,3.262054346345795e-07,1.184724415309308
Bengali,Bengali,0.04691002389196766,0.002262957495379649,4.824038249460649
Bengali,Bodo,0.0,0.0,
Bengali,Dogri,0.0,0.0,
Bengali,English,2.1079930057222967e-05,2.497390781180459e-07,1.1847244153093082
Bengali,Gujarati,0.0,0.0,
Bengali,Hindi,0.0010672719063533564,2.8976082257737292e-05,2.7149672061304857
Bengali,Kannada,0.0,0.0,
Bengali,Kashmiri,0.0,0.0,
Bengali,Konkani,0.0,0.0,
Bengali,Maithili,0.0,0.0,
Bengali,Malayalam,0.0,0.0,
Bengali,Manipuri,4.40226007622383e-05,5.215464994843788e-07,1.1847244153093082
Bengali,Marathi,0.0,0.0,
Bengali,Nepali,0.0,0.0,
Bengali,Oriya,6.719320874624821e-05,7.96054349446552e-07,1.1847244153093082
Bengali,Others,0.0009526555121739,3.357356627063139e-05,3.5242084721704514
Bengali,Punjabi,0.0,0.0,
Bengali,Sanskrit,0.0,0.0,
Bengali,Santhali,0.0005104924836166067,6.047929091724809e-06,1.1847244153093082
Bengali,Sindhi,0.0,0.0,
Bengali,Tamil,0.0,0.0,
Bengali,Telugu,1.712778558705392e-06,2.029170576516565e-08,1.1847244153093082
Bengali,Urdu,0.00019626699307930565,2.3252229862039638e-06,1.184724415309308
Bodo,Assamese,0.0,0.0,
Bodo,Bengali,0.0,0.0,
Bodo,Bodo,0.0,0.0,
Bodo,Dogri,0.0,0.0,
Bodo,English,0.0,0.0,
Bodo,Gujarati,0.0,0.0,
Bodo,Hindi,0.0001821041758653554,2.157432632774666e-06,1.1847244153093082
Bodo,Kannada,0.0,0.0,
Bodo,Kashmiri,0.0,0.0,
Bodo,Konkani,0.0,0.0,
Bodo,Maithili,0.0,0.0,
Bodo,Malayalam,0.0,0.0,
Bodo,Manipuri,0.0,0.0,
Bodo,Marathi,0.0,0.0,
Bodo,Nepali,0.0,0.0,
Bodo,Oriya,0.0,0.0,
Bodo,Others,0.0,0.0,
Bodo,Punjabi,0.0,0.0,
Bodo,Sanskrit,0.0,0.0,
Bodo,Santhali,0.0,0.0,
Bodo,Sindhi,0.0,0.0,
Bodo,Tamil,0.0,0.0,
Bodo,Telugu,0.0,0.0,
Bodo,Urdu,0.0,0.0,
Dogri,Assamese,0.0,0.0,
Dogri,Bengali,0.0,0.0,
Dogri,Bodo,0.0,0.0,
Dogri,Dogri,1.5591980130932904e-05,1.8472199544133835e-07,1.1847244153093082
Dogri,English,0.0,0.0,
Dogri,Gujarati,0.0,0.0,
Dogri,Hindi,0.0,0.0,
Dogri,Kannada,0.0,0.0,
Dogri,Kashmiri,0.0,0.0,
Dogri,Konkani,0.0,0.0,
Dogri,Maithili,0.0,0.0,
Dogri,Malayalam,0.0,0.0,
Dogri,Manipuri,0.0,0.0,
Dogri,Marathi,0.0,0.0,
Dogri,Nepali,0.0,0.0,
Dogri,Oriya,0.0,0.0,
Dogri,Others,0.0,0.0,
Dogri,Punjabi,0.0,0.0,
Dogri,Sanskrit,0.0,0.0,
Dogri,Santhali,0.0,0.0,
Dogri,Sindhi,0.0,0.0,
Dogri,Tamil,0.0,0.0,
Dogri,Telugu,0.0,0.0,
Dogri,Urdu,0.0,0.0,
English,Assamese,0.004269359264473692,0.0004671014225368102,10.94078510617898
English,Bengali,0.017089055870832755,0.0008130663376914116,4.757818944691592
English,Bodo,7.857643977878678e-05,9.309142667401022e-07,1.184724415309308
English,Dogri,0.001125490642159873,0.00021931734959939003,19.486376997192
English,English,0.006782899576569617,0.00017469703295427334,2.57555092747849
English,Gujarati,0.02462525700262659,0.0012571137447323331,5.104977156576462
English,Hindi,0.2030774275811063,0.004361044072530206,2.147478488611673
English,Kannada,0.02375173662501537,0.0014006958028575484,5.897235326289082
English,Kashmiri,0.003233664124771882,0.00020613224044186814,6.374571770233239
English,Konkani,0.0031881019599455124,0.00030912393908522453,9.696174807737572
English,Maithili,0.0023138163552254972,6.720273835396897e-05,2.904411069711693
English,Malayalam,0.033914322884607336,0.001348644312304715,3.9766216677639257
English,Manipuri,0.0025902333070302545,0.00010028514592254611,3.871664596789727
English,Marathi,0.04438382267693658,0.002405112691646296,5.418894873370333
English,Nepali,0.002589899873906091,0.0005736245745309136,22.1485232039404
English,Oriya,0.008799781312209383,0.0005272916505135148,5.992099482994156
English,Others,0.014174329002117741,0.000643618203536804,4.540731370357236
English,Punjabi,0.018876002977699213,0.001036760401318053,5.492478479384216
English,Sanskrit,2.820230112098776e-06,3.3411954705939275e-08,1.1847244153093084
English,Santhali,0.00011234109852362348,1.330932422636052e-06,1.1847244153093082
English,Sindhi,0.004486594703474323,0.00011268339703323968,2.5115573052760944
English,Tamil,0.060592011238192106,0.002696213499972203,4.4497837996714935
English,Telugu,0.06502165111743487,0.0023482014609081973,3.611414691188228
English,Urdu,0.02421634096419225,0.0013247213332008628,5.470361253831353
Gujarati,Assamese,1.6590495757249514e-05,1.9655165385698988e-07,1.1847244153093082
Gujarati,Bengali,0.0,0.0,
Gujarati,Bodo,0.0,0.0,
Gujarati,Dogri,0.0,0.0,
Gujarati,English,3.675128689291474e-05,4.3540146876073053e-07,1.1847244153093082
Gujarati,Gujarati,0.0364825377562718,0.002165897227005553,5.936805277843395
Gujarati,Hindi,0.005323985939376151,0.0004081127806636226,7.665549558371749
Gujarati,Kannada,0.0,0.0,
Gujarati,Kashmiri,0.0,0.0,
Gujarati,Konkani,0.0,0.0,
Gujarati,Maithili,0.00018865613038464917,2.2350552376447006e-06,1.184724415309308
Gujarati,Malayalam,0.0,0.0,
Gujarati,Manipuri,0.0,0.0,
Gujarati,Marathi,0.00033782075752124887,4.002244994337091e-06,1.1847244153093082
Gujarati,Nepali,0.000137695776287692,1.631315480529972e-06,1.1847244153093082
Gujarati,Oriya,2.7755090472988365e-05,3.2882133332468093e-07,1.1847244153093084
Gujarati,Others,0.00010476259808098751,3.2273189811495556e-05,30.80602276257651
Gujarati,Punjabi,0.00018339305988676906,2.1727023564613742e-06,1.1847244153093084
Gujarati,Sanskrit,0.0,0.0,
Gujarati,Santhali,0.0,0.0,
Gujarati,Sindhi,0.00019618965494160316,2.324306742404257e-06,1.1847244153093082
Gujarati,Tamil,0.0,0.0,
Gujarati,Telugu,0.0,0.0,
Gujarati,Urdu,0.00023837639865910545,2.8241033952494727e-06,1.1847244153093082
Hindi,Assamese,4.679709052600894e-05,5.544165571160272e-07,1.1847244153093084
Hindi,Bengali,0.0031441067524280945,0.0003387957728502761,10.775581095922867
Hindi,Bodo,0.0,0.0,
Hindi,Dogri,0.0002262219522270398,2.6801067008230997e-06,1.1847244153093084
Hindi,English,0.00109557932108819,1.2979595706011746e-05,1.184724415309308
Hindi,Gujarati,0.00020051969877985375,2.375605828949608e-06,1.184724415309308
Hindi,Hindi,0.24653538463854544,0.005141426815745687,2.085472161849595
Hindi,Kannada,0.00018497218489283874,2.191410635956536e-06,1.1847244153093082
Hindi,Kashmiri,0.0,0.0,
Hindi,Konkani,3.778535003227745e-05,4.4765226724247454e-07,1.1847244153093082
Hindi,Maithili,0.0031905715565239095,0.0003520135093005621,11.032929463085814
Hindi,Malayalam,8.260948987900698e-05,9.786947959590678e-07,1.1847244153093084
Hindi,Manipuri,0.0,0.0,
Hindi,Marathi,0.0017516597659409296,5.561144877267257e-05,3.1747859860673384
Hindi,Nepali,0.0005235812308127122,6.202994675415183e-06,1.184724415309308
Hindi,Oriya,0.0022129058207132533,2.6216835545790737e-05,1.1847244153093082
Hindi,Others,0.02342422088766948,0.0012955862907408746,5.530968551542612
Hindi,Punjabi,0.005096623791112375,0.00011945367972548225,2.343780601067489
Hindi,Sanskrit,0.0,0.0,
Hindi,Santhali,1.446936673505749e-05,1.7142212045086936e-07,1.184724415309308
Hindi,Sindhi,0.000419630874293262,4.971469421928187e-06,1.1847244153093084
Hindi,Tamil,0.0003063556024160398,3.629469619490736e-06,1.184724415309308
Hindi,Telugu,0.00010654481533005177,1.2622624404613379e-06,1.1847244153093082
Hindi,Urdu,0.003384500313189516,0.00014621629145462618,4.320173671865716
Kannada,Assamese,0.0,0.0,
Kannada,Bengali,0.0,0.0,
Kannada,Bodo,0.0,0.0,
Kannada,Dogri,0.0,0.0,
Kannada,English,5.776853101315318e-05,6.843978912783554e-07,1.1847244153093082
Kannada,Gujarati,3.638179661394088e-05,4.310240272135327e-07,1.1847244153093082
Kannada,Hindi,0.0005640382503828527,6.6822988639691024e-06,1.184724415309308
Kannada,Kannada,0.01535160249647662,0.000854960866685182,5.569196224833245
Kannada,Kashmiri,0.0,0.0,
Kannada,Konkani,6.756983400991949e-05,8.005163208994888e-07,1.1847244153093082
Kannada,Maithili,0.0001745925659042578,2.0684407555827367e-06,1.1847244153093082
Kannada,Malayalam,0.000423652584864231,5.01911560897553e-06,1.184724415309308
Kannada,Manipuri,0.0,0.0,
Kannada,Marathi,0.00018579372741657095,2.20114365081734e-06,1.1847244153093082
Kannada,Nepali,0.0,0.0,
Kannada,Oriya,0.0,0.0,
Kannada,Others,0.00269901748827177,5.0210095656007064e-05,1.860310126710498
Kannada,Punjabi,0.0001197647952804135,1.4188827706322686e-06,1.184724415309308
Kannada,Sanskrit,0.0,0.0,
Kannada,Santhali,0.0,0.0,
Kannada,Sindhi,0.0,0.0,
Kannada,Tamil,0.00019790230608986753,2.3445969387068203e-06,1.1847244153093082
Kannada,Telugu,0.000707308743107173,8.379659371208072e-06,1.1847244153093082
Kannada,Urdu,0.00378215103895449,0.00012753079022718736,3.3719116162648293
Kashmiri,Assamese,0.0,0.0,
Kashmiri,Bengali,0.0,0.0,
Kashmiri,Bodo,0.0,0.0,
Kashmiri,Dogri,0.0,0.0,
Kashmiri,English,0.0,0.0,
Kashmiri,Gujarati,0.0,0.0,
Kashmiri,Hindi,0.0,0.0,
Kashmiri,Kannada,0.0,0.0,
Kashmiri,Kashmiri,3.7372285382472876e-05,4.427585894852279e-07,1.1847244153093084
Kashmiri,Konkani,0.0,0.0,
Kashmiri,Maithili,0.0,0.0,
Kashmiri,Malayalam,0.0,0.0,
Kashmiri,Manipuri,0.0,0.0,
Kashmiri,Marathi,0.0,0.0,
Kashmiri,Nepali,0.0,0.0,
Kashmiri,Oriya,0.0,0.0,
Kashmiri,Others,0.0,0.0,
Kashmiri,Punjabi,0.0,0.0,
Kashmiri,Sanskrit,0.0,0.0,
Kashmiri,Santhali,0.0,0.0,
Kashmiri,Sindhi,0.0,0.0,
Kashmiri,Tamil,0.0,0.0,
Kashmiri,Telugu,0.0,0.0,
Kashmiri,Urdu,0.0,0.0,
Konkani,Assamese,0.0,0.0,
Konkani,Bengali,0.0,0.0,
Konkani,Bodo,0.0,0.0,
Konkani,Dogri,0.0,0.0,
Konkani,English,0.0,0.0,
Konkani,Gujarati,0.0,0.0,
Konkani,Hindi,0.0,0.0,
Konkani,Kannada,0.0,0.0,
Konkani,Kashmiri,0.0,0.0,
Konkani,Konkani,0.0,0.0,
Konkani,Maithili,0.0,0.0,
Konkani,Malayalam,0.0,0.0,
Konkani,Manipuri,0.0,0.0,
Konkani,Marathi,0.00013124855315092116,1.5549336539191772e-06,1.1847244153093082
Konkani,Nepali,0.0,0.0,
Konkani,Oriya,0.0,0.0,
Konkani,Others,0.0,0.0,
Konkani,Punjabi,1.5765258330727543e-05,1.8677486458071386e-07,1.1847244153093082
Konkani,Sanskrit,0.0,0.0,
Konkani,Santhali,0.0,0.0,
Konkani,Sindhi,0.0,0.0,
Konkani,Tamil,0.0,0.0,
Konkani,Telugu,0.0,0.0,
Konkani,Urdu,0.0,0.0,
Maithili,Assamese,0.0,0.0,
Maithili,Bengali,0.0,0.0,
Maithili,Bodo,0.0,0.0,
Maithili,Dogri,0.0,0.0,
Maithili,English,0.0,0.0,
Maithili,Gujarati,0.0,0.0,
Maithili,Hindi,8.285335346312974e-05,9.815839073802183e-07,1.1847244153093084
Maithili,Kannada,0.0,0.0,
Maithili,Kashmiri,0.0,0.0,
Maithili,Konkani,0.0,0.0,
Maithili,Maithili,9.942346354981519e-06,1.1778940472208109e-07,1.184724415309308
Maithili,Malayalam,0.0,0.0,
Maithili,Manipuri,0.0,0.0,
Maithili,Marathi,0.0,0.0,
Maithili,Nepali,0.0,0.0,
Maithili,Oriya,0.0,0.0,
Maithili,Others,0.0,0.0,
Maithili,Punjabi,0.0,0.0,
Maithili,Sanskrit,0.0,0.0,
Maithili,Santhali,0.0,0.0,
Maithili,Sindhi,7.731036222631667e-05,9.159147368592382e-07,1.184724415309308
Maithili,Tamil,0.0,0.0,
Maithili,Telugu,0.0,0.0,
Maithili,Urdu,0.0,0.0,
Malayalam,Assamese,0.0,0.0,
Malayalam,Bengali,0.0,0.0,
Malayalam,Bodo,0.0,0.0,
Malayalam,Dogri,0.0,0.0,
Malayalam,English,0.00013463818052396277,1.5950913969956086e-06,1.184724415309308
Malayalam,Gujarati,0.0,0.0,
Malayalam,Hindi,0.0,0.0,
Malayalam,Kannada,0.0,0.0,
Malayalam,Kashmiri,0.0,0.0,
Malayalam,Konkani,0.0,0.0,
Malayalam,Maithili,5.0344706845922124e-05,5.96446033819536e-07,1.1847244153093077
Malayalam,Malayalam,0.012524669575896366,0.0009579858138344728,7.648791116039575
Malayalam,Manipuri,0.0,0.0,
Malayalam,Marathi,0.0,0.0,
Malayalam,Nepali,0.0,0.0,
Malayalam,Oriya,0.0,0.0,
Malayalam,Others,2.696387163422019e-06,3.1944757056326756e-08,1.1847244153093082
Malayalam,Punjabi,0.0,0.0,
Malayalam,Sanskrit,0.0,0.0,
Malayalam,Santhali,0.0,0.0,
Malayalam,Sindhi,0.0,0.0,
Malayalam,Tamil,0.0001835393270730663,2.1744352195290236e-06,1.1847244153093082
Malayalam,Telugu,0.0,0.0,
Malayalam,Urdu,0.0,0.0,
Manipuri,Assamese,0.0,0.0,
Manipuri,Bengali,0.0,0.0,
Manipuri,Bodo,0.0,0.0,
Manipuri,Dogri,0.0,0.0,
Manipuri,English,0.0,0.0,
Manipuri,Gujarati,0.0,0.0,
Manipuri,Hindi,0.0,0.0,
Manipuri,Kannada,0.0,0.0,
Manipuri,Kashmiri,0.0,0.0,
Manipuri,Konkani,0.0,0.0,
Manipuri,Maithili,0.0,0.0,
Manipuri,Malayalam,0.0,0.0,
Manipuri,Manipuri,0.0002211149595194159,3.051952093404648e-05,13.802558180766866
Manipuri,Marathi,0.0,0.0,
Manipuri,Nepali,0.0,0.0,
Manipuri,Oriya,0.0,0.0,
Manipuri,Others,1.5141456811466843e-06,1.7938453567896198e-08,1.1847244153093082
Manipuri,Punjabi,0.0,0.0,
Manipuri,Sanskrit,0.0,0.0,
Manipuri,Santhali,0.0,0.0,
Manipuri,Sindhi,0.0,0.0,
Manipuri,Tamil,0.0,0.0,
Manipuri,Telugu,0.0006927815320318901,8.207551954735677e-06,1.1847244153093082
Manipuri,Urdu,0.0,0.0,
Marathi,Assamese,0.0,0.0,
Marathi,Bengali,0.0,0.0,
Marathi,Bodo,0.0,0.0,
Marathi,Dogri,0.0,0.0,
Marathi,English,0.00010442457818094693,1.2371434732934351e-06,1.1847244153093084
Marathi,Gujarati,0.0001645077746762098,1.9489637716710808e-06,1.1847244153093082
Marathi,Hindi,0.006655600619680045,0.00011811006365708369,1.7745966202936256
Marathi,Kannada,0.0004666464737256297,5.528474707407471e-06,1.1847244153093082
Marathi,Kashmiri,2.3877735931701262e-05,2.828853674059483e-07,1.184724415309308
Marathi,Konkani,3.5505467600567695e-05,4.2064194343366143e-07,1.184724415309308
Marathi,Maithili,0.0,0.0,
Marathi,Malayalam,0.0,0.0,
Marathi,Manipuri,0.0,0.0,
Marathi,Marathi,0.04286601719457669,0.001822117518907484,4.250727355043413
Marathi,Nepali,0.0,0.0,
Marathi,Oriya,0.0,0.0,
Marathi,Others,4.0072367448684644e-05,4.747471209570267e-07,1.1847244153093084
Marathi,Punjabi,0.0,0.0,
Marathi,Sanskrit,0.0,0.0,
Marathi,Santhali,0.0,0.0,
Marathi,Sindhi,0.00013700138938410318,1.623088909346445e-06,1.1847244153093082
Marathi,Tamil,8.730214383241607e-05,1.0342898130710826e-06,1.1847244153093084
Marathi,Telugu,0.0010808541141875533,1.2805142584655092e-05,1.184724415309308
Marathi,Urdu,0.0015130304575563882,1.792524124173667e-05,1.184724415309308
Oriya,Assamese,0.0,0.0,
Oriya,Bengali,0.0,0.0,
Oriya,Bodo,0.0,0.0,
Oriya,Dogri,0.0,0.0,
Oriya,English,2.8197969165992893e-05,3.340682253309083e-07,1.1847244153093082
Oriya,Gujarati,7.160352116234485e-05,8.483043974314667e-07,1.1847244153093082
Oriya,Hindi,0.0006688598394980349,7.92414582273187e-06,1.1847244153093082
Oriya,Kannada,0.0,0.0,
Oriya,Kashmiri,0.0,0.0,
Oriya,Konkani,0.0,0.0,
Oriya,Maithili,0.0,0.0,
Oriya,Malayalam,0.0,0.0,
Oriya,Manipuri,8.743796336254922e-05,1.0358989002053281e-06,1.184724415309308
Oriya,Marathi,0.0,0.0,
Oriya,Nepali,0.0,0.0,
Oriya,Oriya,0.010972877676919008,0.0006808674059695571,6.205003154293184
Oriya,Others,0.0,0.0,
Oriya,Punjabi,0.0,0.0,
Oriya,Sanskrit,0.0,0.0,
Oriya,Santhali,0.0,0.0,
Oriya,Sindhi,0.0,0.0,
Oriya,Tamil,0.0,0.0,
Oriya,Telugu,0.00046248639541570703,5.47918924397383e-06,1.184724415309308
Oriya,Urdu,0.0002761828988245932,3.27200623328396e-06,1.1847244153093084
Others,Assamese,0.0,0.0,
Others,Bengali,8.11668214552756e-05,9.61603150911164e-07,1.1847244153093082
Others,Bodo,0.0,0.0,
Others,Dogri,0.0,0.0,
Others,English,1.3238199643428374e-05,1.568361833230857e-07,1.184724415309308
Others,Gujarati,0.0,0.0,
Others,Hindi,0.00019616200687590062,2.323979189019518e-06,1.184724415309308
Others,Kannada,9.250749740051165e-05,1.095958907695485e-06,1.1847244153093082
Others,Kashmiri,0.0,0.0,
Others,Konkani,0.0,0.0,
Others,Maithili,0.0,0.0,
Others,Malayalam,7.795735244584402e-06,9.235797879546422e-08,1.1847244153093082
Others,Manipuri,0.0,0.0,
Others,Marathi,0.0001676527740024825,1.9862233465507467e-06,1.1847244153093082
Others,Nepali,0.0,0.0,
Others,Oriya,0.0,0.0,
Others,Others,0.000515198834192426,4.9278752314135343e-05,9.564996860169487
Others,Punjabi,8.34704022290161e-06,9.888942347640387e-08,1.1847244153093082
Others,Sanskrit,0.0,0.0,
Others,Santhali,0.0,0.0,
Others,Sindhi,0.0,0.0,
Others,Tamil,0.0,0.0,
Others,Telugu,0.0,0.0,
Others,Urdu,0.0,0.0,
Punjabi,Assamese,0.0,0.0,
Punjabi,Bengali,0.0,0.0,
Punjabi,Bodo,0.0,0.0,
Punjabi,Dogri,0.0,0.0,
Punjabi,English,0.0,0.0,
Punjabi,Gujarati,0.0,0.0,
Punjabi,Hindi,0.0004529050028401508,5.365676146804582e-06,1.1847244153093082
Punjabi,Kannada,0.0,0.0,
Punjabi,Kashmiri,0.0,0.0,
Punjabi,Konkani,0.0,0.0,
Punjabi,Maithili,0.0,0.0,
Punjabi,Malayalam,0.0,0.0,
Punjabi,Manipuri,0.0,0.0,
Punjabi,Marathi,0.0,0.0,
Punjabi,Nepali,5.10304298395212e-06,6.045699615460942e-08,1.1847244153093082
Punjabi,Oriya,0.0,0.0,
Punjabi,Others,0.0002586933949954679,3.0648038113038564e-06,1.1847244153093082
Punjabi,Punjabi,0.007555945099671677,0.0008612322507675304,11.398074488457478
Punjabi,Sanskrit,0.0,0.0,
Punjabi,Santhali,0.0,0.0,
Punjabi,Sindhi,0.0,0.0,
Punjabi,Tamil,0.0,0.0,
Punjabi,Telugu,0.0,0.0,
Punjabi,Urdu,0.0,0.0,
Sanskrit,Assamese,0.0,0.0,
Sanskrit,Bengali,0.0,0.0,
Sanskrit,Bodo,0.0,0.0,
Sanskrit,Dogri,0.0,0.0,
Sanskrit,English,0.0,0.0,
Sanskrit,Gujarati,0.0,0.0,
Sanskrit,Hindi,9.777209682368405e-05,1.1583299024300416e-06,1.1847244153093084
Sanskrit,Kannada,0.0,0.0,
Sanskrit,Kashmiri,0.0,0.0,
Sanskrit,Konkani,0.0,0.0,
Sanskrit,Maithili,0.0,0.0,
Sanskrit,Malayalam,0.0,0.0,
Sanskrit,Manipuri,7.319729836913246e-07,8.671862651259141e-09,1.184724415309308
Sanskrit,Marathi,0.0,0.0,
Sanskrit,Nepali,0.0,0.0,
Sanskrit,Oriya,0.0,0.0,
Sanskrit,Others,0.0,0.0,
Sanskrit,Punjabi,0.0,0.0,
Sanskrit,Sanskrit,0.0,0.0,
Sanskrit,Santhali,0.0,0.0,
Sanskrit,Sindhi,0.0,0.0,
Sanskrit,Tamil,0.0,0.0,
Sanskrit,Telugu,0.00020888495869582203,2.474711105578167e-06,1.184724415309308
Sanskrit,Urdu,0.0,0.0,
Sindhi,Assamese,0.0,0.0,
Sindhi,Bengali,0.0,0.0,
Sindhi,Bodo,0.0,0.0,
Sindhi,Dogri,0.0,0.0,
Sindhi,English,0.0,0.0,
Sindhi,Gujarati,0.0,0.0,
Sindhi,Hindi,0.0,0.0,
Sindhi,Kannada,0.0,0.0,
Sindhi,Kashmiri,0.0,0.0,
Sindhi,Konkani,0.0,0.0,
Sindhi,Maithili,0.0,0.0,
Sindhi,Malayalam,0.0,0.0,
Sindhi,Manipuri,0.0,0.0,
Sindhi,Marathi,0.0,0.0,
Sindhi,Nepali,0.0,0.0,
Sindhi,Oriya,0.0,0.0,
Sindhi,Others,0.0,0.0,
Sindhi,Punjabi,0.0,0.0,
Sindhi,Sanskrit,0.0,0.0,
Sindhi,Santhali,0.0,0.0,
Sindhi,Sindhi,0.00013733520473958988,1.6270437013649474e-06,1.1847244153093082
Sindhi,Tamil,0.0,0.0,
Sindhi,Telugu,0.0,0.0,
Sindhi,Urdu,0.0,0.0,
Tamil,Assamese,0.0,0.0,
Tamil,Bengali,0.0,0.0,
Tamil,Bodo,0.0,0.0,
Tamil,Dogri,0.0,0.0,
Tamil,English,0.0,0.0,
Tamil,Gujarati,0.0,0.0,
Tamil,Hindi,0.0,0.0,
Tamil,Kannada,0.0007672201903279335,9.089444913997571e-06,1.1847244153093082
Tamil,Kashmiri,0.0,0.0,
Tamil,Konkani,0.0,0.0,
Tamil,Maithili,0.0,0.0,
Tamil,Malayalam,0.00012513845804110372,1.48254586535455e-06,1.1847244153093082
Tamil,Manipuri,0.0,0.0,
Tamil,Marathi,0.0,0.0,
Tamil,Nepali,0.0,0.0,
Tamil,Oriya,0.0,0.0,
Tamil,Others,0.0004744709400246652,8.686965259239898e-06,1.8308740380998483
Tamil,Punjabi,0.0,0.0,
Tamil,Sanskrit,0.0,0.0,
Tamil,Santhali,0.0,0.0,
Tamil,Sindhi,0.0,0.0,
Tamil,Tamil,0.03680176506219765,0.0019762599821141797,5.3700141250675255
Tamil,Telugu,0.0037465009605033577,4.438571159888102e-05,1.1847244153093082
Tamil,Urdu,0.0006021340996599092,7.133629691573826e-06,1.1847244153093082
Telugu,Assamese,0.0,0.0,
Telugu,Bengali,0.0,0.0,
Telugu,Bodo,0.0,0.0,
Telugu,Dogri,0.0,0.0,
Telugu,English,4.4570083427324756e-05,5.28032660287244e-07,1.184724415309308
Telugu,Gujarati,0.0,0.0,
Telugu,Hindi,0.0006757403855447334,8.005661331653708e-06,1.1847244153093084
Telugu,Kannada,0.00016761455087017487,1.985770507770002e-06,1.1847244153093082
Telugu,Kashmiri,0.0,0.0,
Telugu,Konkani,0.0,0.0,
Telugu,Maithili,0.0,0.0,
Telugu,Malayalam,0.0,0.0,
Telugu,Manipuri,0.0,0.0,
Telugu,Marathi,0.00021021474146880483,2.490465366760272e-06,1.1847244153093082
Telugu,Nepali,0.0,0.0,
Telugu,Oriya,0.0,0.0,
Telugu,Others,0.0004556965656030187,5.398748472424962e-06,1.1847244153093084
Telugu,Punjabi,0.0,0.0,
Telugu,Sanskrit,8.829237778006603e-05,1.0460213564175728e-06,1.1847244153093082
Telugu,Santhali,0.0,0.0,
Telugu,Sindhi,0.0,0.0,
Telugu,Tamil,0.00025519279312829314,3.0233313263006635e-06,1.1847244153093084
Telugu,Telugu,0.01642925829006833,0.00067394133430638,4.1020800964203294
Telugu,Urdu,0.002734826893479404,3.240016192349558e-05,1.1847244153093082
Urdu,Assamese,0.0,0.0,
Urdu,Bengali,0.00012436826192510476,1.4734211639225465e-06,1.1847244153093084
Urdu,Bodo,0.0,0.0,
Urdu,Dogri,0.0,0.0,
Urdu,English,0.0,0.0,
Urdu,Gujarati,0.00029365685857991327,3.4790245008265593e-06,1.1847244153093082
Urdu,Hindi,0.015603410694944284,0.000691984121532556,4.434826045800155
Urdu,Kannada,0.0001468657605491771,1.739954522955807e-06,1.1847244153093084
Urdu,Kashmiri,0.0002638696989830097,5.766444549189185e-05,21.85337904054107
Urdu,Konkani,0.0,0.0,
Urdu,Maithili,0.0,0.0,
Urdu,Malayalam,0.0,0.0,
Urdu,Manipuri,0.0,0.0,
Urdu,Marathi,0.0,0.0,
Urdu,Nepali,0.0,0.0,
Urdu,Oriya,0.0,0.0,
Urdu,Others,0.0004726681459893754,5.599814928925975e-06,1.1847244153093082
Urdu,Punjabi,0.0,0.0,
Urdu,Sanskrit,0.0,0.0,
Urdu,Santhali,0.0,0.0,
Urdu,Sindhi,0.0,0.0,
Urdu,Tamil,0.0,0.0,
Urdu,Telugu,0.0,0.0,
Urdu,Urdu,0.006820274601276573,0.00021699851241455345,3.181668262652315

